Navigating Demand Uncertainty in Container Shipping: Deep Reinforcement Learning for Enabling Adaptive and Feasible Master Stowage Planning

Reinforcement learning (RL) has successfully solved various deterministic and stochastic planning problems. However, conventional RL struggles with complex real-world constraints, particularly when feasibility is explicit and depends on the current state or trajectory. In this work, we address stochastic sequential decision-making with state-dependent constraints through a real-world case study of the master stowage planning problem in container shipping, which aims to optimize revenue and costs under demand uncertainty and operational constraints. We propose a deep RL framework with an encoder-decoder model that integrates problem instance, solution, and uncertainty information to guide planning. We introduce differentiable projection layers that enforce convex polyhedral constraints, while Jacobian corrections offset the projections to yield unbiased policy gradient estimates. Experiments show that our model efficiently finds adaptive, feasible solutions that generalize across distribution shifts and scale to longer planning horizons, outperforming state-of-the-art baselines in constrained RL and stochastic programming. As such, our policies enable adaptive, uncertainty-aware planning that can support resilient and sustainable supply chains.

==> data/eta_obj/ppo.csv <==
iter,obj,err
10,1335.3798828125,82.1
25,1469.36,88.75
50,1481.25,90.26
100,1482.69,90.36
150,1482.78,90.38
200,1482.80,90.38
250,1482.81,90.386
300,1482.82,90.387

==> data/eta_obj/ppo_static.csv <==
iter,obj,err
10,873.5341186523438,229.9947052001953
25,1143.4849853515625,230.6251678466797
50,1398.483642578125,224.02487182617188
100,1438.7115478515625,154.3442535400390
150,1242.386962890625,118.41224670410156
200,1126.5535888671875,101.41808319091797
250,1172.92431640625,87.77059173583984
300,1242.0699462890625,87.70404052734375

==> data/eta_obj/sac.csv <==
iter,obj,err
10,1321.11474609375,83.64476776123047
25,1475.3448486328125,88.4891357421875
50,1484.9324951171875,89.91935729980469
100,1486.19580078125,90.26964569091797
150,1486.255859375,90.29580688476562
200,1486.2701416015625,90.29804992675781
250,1486.2745361328125,90.2978286743164
300,1486.2745361328125,90.2978286743164

==> data/eta_obj/sac_static.csv <==
iter,obj,err
10,1431.07983398437,168.26333618164062
25,1115.8468017578125,91.40565490722656
50,1411.679443359375,80.82708740234375
100,1478.7135009765625,89.39045715332031
150,1484.4539794921875,90.23053741455078
200,1485.9315185546875,90.52867126464844
250,1486.41357421875,90.6327133178711
300,1486.5989990234375,90.669677734375

==> data/eta_viol/ppo.csv <==
iter,viol,err
10,151.36,20.92
25,14.77,3.02
50,1.66,0.79
100,0.1438,0.634
150,0.1152,0.60
200,0.108,0.58
250,0.105,0.57
300,0.103,0.56

==> data/eta_viol/ppo_static.csv <==
iter,viol,err
10,12696.603515625,102.63105773925781
25,9401.9072265625,77.59082794189453
50,5753.0849609375,47.50141525268555
100,2326.666748046875,33.96865463256836
150,1207.647216796875,41.95931625366211
200,749.3562622070312,38.53062438964844
250,468.3946838378906,32.90725326538086
300,306.1554260253906,23.02725410461425

==> data/eta_viol/sac.csv <==
iter,viol,err
10,192.909,15.007
25,12.670,2.622
50,1.602,0.593
100,0.0717,0.0798
150,0.0118,0.0242
200,0.0031,0.0091
250,0.00097,0.0032
300,0.000191,0.0007458

==> data/eta_viol/sac_static.csv <==
iter,viol,err
10,2467.581298828125,40.0599288
25,547.10498046875,25.032926559448242
50,84.43704986572266,7.256515026092529
100,9.822653770446777,2.1389310359954834
150,2.9354889392852783,0.90626978874
200,1.0596919059753418,0.43928283452987
250,0.42696720361709595,0.24419674277305603
300,0.19544239342212677,0.15832896530628204

==> data/train/ppo.csv <==
iter,obj,min,max
0,1152.257844,1104.345855,1200.169833
1,1325.337152,1254.919357,1395.754947
2,1373.664363,1270.645053,1476.683673
3,1406.498388,1323.524599,1489.472176
4,1411.748466,1330.669619,1492.827313
5,1415.615035,1329.946572,1501.283498
6,1399.906413,1328.116261,1471.696564
7,1397.081111,1301.428227,1492.733996
8,1411.258675,1305.627119,1516.890232
9,1414.268571,1339.917024,1488.620118
10,1401.680914,1316.562945,1486.798882
11,1434.95335,1343.50661,1526.40009
12,1437.661767,1330.746973,1544.57656
13,1439.287465,1331.965958,1546.608972
14,1445.939383,1359.670526,1532.20824
15,1453.615977,1374.707178,1532.524776
16,1459.400584,1378.862602,1539.938566
17,1464.866513,1387.4516,1542.281427
18,1469.68918,1398.529281,1540.849079
19,1468.180946,1374.684137,1561.677756
20,1481.605996,1410.959015,1552.252977
21,1466.740542,1367.455713,1566.025371
22,1476.137811,1403.677528,1548.598094
23,1479.8237,1407.188161,1552.459239
24,1486.2867,1421.488383,1551.085018
25,1495.052282,1438.510232,1551.594331
26,1496.304297,1442.028576,1550.580018
27,1488.570398,1469.480462,1507.660334
28,1498.483217,1462.364201,1534.602233
29,1489.513157,1469.858345,1509.167969
30,1509.712312,1459.641108,1559.783517
31,1521.195251,1497.93522,1544.455283
32,1516.734702,1470.7468,1562.722603
33,1506.590627,1481.727601,1531.453653
34,1523.208006,1494.367527,1552.048486
35,1538.243688,1494.207025,1582.280352
36,1548.798147,1509.646715,1587.949579
37,1546.761786,1494.423662,1599.09991
38,1533.394025,1497.367109,1569.420942
39,1549.798569,1512.170517,1587.426622
40,1562.378506,1524.049876,1600.707135
41,1552.884764,1503.146559,1602.622969
42,1559.17922,1538.127925,1580.230515
43,1566.898223,1542.589436,1591.20701
44,1562.800417,1530.992272,1594.608561
45,1560.063327,1547.526485,1572.600169
46,1565.029325,1532.312633,1597.746017
47,1568.641254,1535.123807,1602.158701
48,1574.496762,1552.875953,1596.117571
49,1580.121145,1556.666292,1603.575998
50,1575.213475,1542.10988,1608.31707
51,1585.077103,1567.333438,1602.820769
52,1570.99834,1542.803223,1599.193457
53,1575.262268,1527.392744,1623.131793
54,1583.412083,1546.610705,1620.213461
55,1567.820302,1527.159672,1608.480932
56,1568.081544,1540.992074,1595.171014
57,1585.66313,1546.369773,1624.956488
58,1597.683711,1567.110514,1628.256908
59,1584.137884,1550.20266,1618.073107
60,1569.753759,1555.991703,1583.515815
61,1580.831599,1555.33235,1606.330849
62,1579.130373,1557.370002,1600.890743
63,1580.471486,1542.055667,1618.887305
64,1583.75769,1566.850201,1600.665179
65,1579.726343,1557.81139,1601.641296
66,1585.4127,1564.729867,1606.095532
67,1578.487379,1555.315185,1601.659572
68,1582.823973,1575.556253,1590.091693
69,1591.263177,1566.117979,1616.408376
70,1586.22198,1558.137057,1614.306904
71,1580.72328,1553.441187,1608.005372
72,1581.060382,1549.259165,1612.8616
73,1589.081932,1571.234964,1606.9289
74,1568.676942,1524.193313,1613.160571
75,1573.29008,1531.927246,1614.652915
76,1577.17283,1551.443092,1602.902568
77,1585.851112,1537.60675,1634.095473
78,1591.817482,1557.130851,1626.504113
79,1601.836449,1563.411238,1640.26166
80,1593.486888,1554.138985,1632.834792
81,1587.653474,1545.247981,1630.058968
82,1599.27963,1543.971506,1654.587753
83,1596.613902,1566.800116,1626.427688
84,1597.874298,1562.484099,1633.264497
85,1604.693147,1571.959196,1637.427099
86,1602.854781,1569.649134,1636.060427
87,1587.522935,1556.368538,1618.677333
88,1588.052444,1551.544975,1624.559914
89,1600.265941,1571.426594,1629.105287
90,1624.305871,1602.056176,1646.555566
91,1611.955105,1579.399852,1644.510358
92,1597.393143,1554.768683,1640.017602
93,1626.182019,1590.159028,1662.20501
94,1603.445598,1591.879939,1615.011256
95,1617.967738,1600.419981,1635.515496
96,1599.970425,1567.743872,1632.196977
97,1600.70284,1574.590359,1626.81532
98,1604.41526,1574.956751,1633.873769
99,1609.406273,1598.104538,1620.708008
100,1610.710962,1575.707587,1645.714337
101,1608.289658,1588.625337,1627.953978
102,1605.708176,1576.860084,1634.556268
103,1619.459875,1598.933385,1639.986365
104,1618.878384,1600.157229,1637.59954
105,1603.697588,1591.548301,1615.846874
106,1618.645337,1580.236475,1657.054199
107,1630.031621,1604.812706,1655.250535
108,1610.471339,1596.734095,1624.208584
109,1633.538353,1615.528758,1651.547948
110,1628.096716,1612.50803,1643.685403
111,1616.816698,1609.000313,1624.633083
112,1618.082362,1589.936173,1646.228552
113,1624.70881,1595.440827,1653.976794
114,1620.957455,1587.028655,1654.886256
115,1616.529088,1582.016829,1651.041346
116,1602.818381,1579.981367,1625.655394
117,1600.420032,1546.684797,1654.155267
118,1600.655711,1531.984898,1669.326523
119,1589.683424,1530.357334,1649.009514
120,1593.207538,1531.347728,1655.067348
121,1595.6828,1543.417688,1647.947913
122,1597.386723,1534.527823,1660.245622
123,1592.255077,1545.242624,1639.267529
124,1585.75682,1550.111597,1621.402043
125,1592.422704,1533.322013,1651.523395
126,1591.982224,1544.604211,1639.360236
127,1601.538383,1535.291948,1667.784819
128,1610.448096,1563.641072,1657.25512
129,1613.700122,1546.920358,1680.479886
130,1596.751096,1533.229192,1660.272999
131,1607.94646,1559.157289,1656.735631
132,1604.079478,1558.661389,1649.497568
133,1615.143079,1529.08053,1701.205627
134,1613.276701,1545.445976,1681.107426
135,1606.087457,1563.951765,1648.223149
136,1615.84964,1545.536196,1686.163084
137,1622.388191,1560.316697,1684.459686
138,1644.699718,1583.774856,1705.624579
139,1625.931277,1584.762413,1667.100142
140,1620.382271,1544.67321,1696.091332
141,1631.027777,1586.9161,1675.139454
142,1629.282014,1591.247887,1667.316142
143,1627.168344,1597.084532,1657.252156
144,1618.248416,1592.624357,1643.872475
145,1624.938509,1587.736873,1662.140145
146,1619.430833,1580.031627,1658.83004
147,1623.520697,1587.313904,1659.72749
148,1616.653311,1586.707085,1646.599537
149,1629.350439,1593.782573,1664.918306
150,1612.381738,1569.822776,1654.940699
151,1620.376988,1578.632086,1662.12189
152,1612.141573,1571.600713,1652.682433
153,1633.482397,1595.265281,1671.699513
154,1624.665553,1584.054394,1665.276713
155,1636.937852,1614.500892,1659.374812
156,1621.456419,1591.385858,1651.52698
157,1637.992786,1590.039378,1685.946195
158,1637.895862,1599.539012,1676.252711
159,1631.012941,1593.340781,1668.685101
160,1630.918765,1599.46581,1662.371721
161,1637.36259,1584.894953,1689.830227
162,1621.46407,1594.926239,1648.001901
163,1616.244891,1570.603156,1661.886626
164,1625.67815,1576.676036,1674.680264
165,1629.437581,1585.978916,1672.896246
166,1619.891997,1577.118372,1662.665622
167,1625.625174,1604.171766,1647.078582
168,1626.930437,1577.065944,1676.794931
169,1643.746931,1596.198675,1691.295187
170,1632.008688,1612.10942,1651.907955
171,1649.650027,1635.447353,1663.852702
172,1615.1952,1572.852216,1657.538183
173,1629.872995,1604.919362,1654.826628
174,1639.139214,1608.688831,1669.589596
175,1628.511194,1600.173029,1656.849358
176,1629.641188,1613.002269,1646.280107
177,1653.171454,1594.016817,1712.326091
178,1636.102306,1593.577374,1678.627237
179,1634.21539,1604.728039,1663.702741
180,1649.381464,1587.37487,1711.388057
181,1632.750885,1619.467863,1646.033907
182,1640.216129,1611.826608,1668.605649
183,1644.146847,1616.49623,1671.797463
184,1634.47968,1602.171753,1666.787606
185,1645.945218,1626.075643,1665.814792
186,1645.104393,1617.475694,1672.733092
187,1638.950307,1603.138399,1674.762214
188,1653.100273,1619.428486,1686.772061
189,1637.375899,1609.290342,1665.461456
190,1638.866241,1629.146005,1648.586478
191,1652.64977,1622.020364,1683.279175
192,1637.437529,1602.733625,1672.141432
193,1649.313113,1603.506531,1695.119696
194,1662.320731,1630.180057,1694.461404
195,1640.81716,1624.907926,1656.726394
196,1615.868564,1588.560522,1643.176606
197,1634.37863,1594.178857,1674.578403
198,1647.633394,1603.292179,1691.974609
199,1644.451126,1609.299227,1679.603025
200,1634.984276,1596.393536,1673.575015
201,1641.562869,1615.620943,1667.504795
202,1646.129991,1603.851827,1688.408156
203,1621.367174,1603.699518,1639.034829
204,1624.841829,1597.566809,1652.116848
205,1646.943538,1608.495511,1685.391564
206,1661.456363,1611.0572,1711.855526
207,1634.189725,1597.165685,1671.213765
208,1654.913631,1646.29166,1663.535601
209,1653.338373,1620.007833,1686.668913
210,1650.766075,1626.61547,1674.91668
211,1643.64156,1614.06918,1673.213941
212,1643.363148,1610.476197,1676.2501
213,1652.977109,1611.306553,1694.647665
214,1656.154828,1623.797663,1688.511993
215,1642.399968,1624.602987,1660.196949
216,1652.935098,1638.559802,1667.310395
217,1644.035471,1596.742077,1691.328864
218,1638.425896,1588.616581,1688.23521
219,1638.435429,1615.737902,1661.132957
220,1620.449153,1582.810464,1658.087843
221,1647.692221,1608.150331,1687.234111
222,1657.578185,1616.802233,1698.354136
223,1643.499572,1602.532905,1684.466239
224,1657.848402,1620.707781,1694.989023
225,1644.999411,1606.561436,1683.437386
226,1656.131444,1608.884953,1703.377934
227,1644.295293,1602.556156,1686.03443
228,1641.756981,1613.799578,1669.714384
229,1633.429231,1596.076817,1670.781646
230,1642.884094,1608.005108,1677.76308
231,1646.561718,1600.499132,1692.624304
232,1649.967395,1624.383563,1675.551227
233,1641.181981,1615.358162,1667.0058
234,1646.992412,1629.881659,1664.103165
235,1634.666304,1598.695416,1670.637192
236,1622.441862,1600.850941,1644.032784
237,1649.195067,1610.437562,1687.952572
238,1629.155321,1596.369223,1661.941419
239,1630.51949,1595.017075,1666.021905
240,1635.563358,1577.952646,1693.174069
241,1640.047198,1605.584963,1674.509434
242,1643.267226,1599.589315,1686.945137
243,1639.58829,1618.853493,1660.323088
244,1651.171138,1598.821502,1703.520774
245,1650.502962,1610.826324,1690.179599
246,1649.292567,1630.515428,1668.069707
247,1639.202699,1592.437006,1685.968393
248,1657.729013,1632.170459,1683.287567
249,1663.662076,1612.731705,1714.592447
250,1659.022733,1641.331461,1676.714005
251,1643.796959,1617.18339,1670.410527
252,1657.344464,1625.100441,1689.588487
253,1629.117847,1618.474806,1639.760887
254,1643.068822,1610.874722,1675.262922
255,1646.569279,1626.336695,1666.801864
256,1654.507701,1600.878384,1708.137018
257,1638.037852,1576.843822,1699.231883
258,1639.362163,1596.590272,1682.134054
259,1646.420665,1623.530806,1669.310524
260,1646.575,1610.042304,1683.107696
261,1657.138829,1619.760274,1694.517384
262,1650.220242,1590.138147,1710.302338
263,1650.992946,1616.407275,1685.578616
264,1655.633458,1612.206793,1699.060123
265,1640.630779,1617.898481,1663.363076
266,1641.604034,1588.994295,1694.213774
267,1648.589513,1616.818518,1680.360507
268,1640.599652,1598.736678,1682.462626
269,1659.337778,1628.717046,1689.958511
270,1648.994196,1623.242951,1674.745441
271,1639.850934,1617.644739,1662.057128
272,1654.160367,1627.064279,1681.256455
273,1648.664725,1639.275599,1658.053852
274,1653.645543,1620.065882,1687.225204
275,1644.461845,1610.597456,1678.326235
276,1640.438101,1599.491724,1681.384479
277,1641.777711,1590.056845,1693.498578
278,1644.469482,1597.637989,1691.300976
279,1639.644203,1587.748811,1691.539595
280,1643.494714,1611.072184,1675.917245
281,1631.120903,1600.532003,1661.709803
282,1652.715446,1612.58547,1692.845423
283,1643.364186,1599.677989,1687.050383
284,1645.724878,1608.072271,1683.377485
285,1642.384914,1616.142747,1668.62708
286,1651.104893,1606.561773,1695.648014
287,1651.394051,1629.307957,1673.480144
288,1645.176633,1591.955806,1698.397459
289,1657.76274,1614.045495,1701.479984
290,1638.312796,1588.500778,1688.124814
291,1643.736226,1613.875577,1673.596874
292,1649.479939,1605.619613,1693.340264
293,1642.218767,1585.769848,1698.667686
294,1638.911516,1595.792158,1682.030873
295,1642.95434,1600.511247,1685.397433
296,1646.358777,1606.07605,1686.641504
297,1659.258232,1633.457014,1685.05945
298,1651.135301,1614.149545,1688.121057
299,1634.317554,1593.813251,1674.821858
300,1640.594454,1606.926498,1674.262411
301,1635.768771,1598.53498,1673.002561
302,1640.576604,1621.267213,1659.885995
303,1647.39828,1627.458586,1667.337974
304,1657.218178,1600.939968,1713.496387
305,1639.648146,1602.6184,1676.677892
306,1649.168004,1622.862322,1675.473686
307,1651.361905,1606.815799,1695.90801
308,1648.861604,1616.690045,1681.033164
309,1649.508054,1628.279027,1670.73708
310,1646.808322,1606.525952,1687.090692
311,1655.075252,1615.616134,1694.53437
312,1651.520898,1618.257496,1684.784301
313,1654.590312,1630.047652,1679.132973
314,1661.482588,1626.46604,1696.499137
315,1637.99938,1624.678491,1651.32027
316,1660.360329,1646.076595,1674.644062
317,1653.371027,1636.620728,1670.121325
318,1641.944908,1611.48649,1672.403326
319,1640.245158,1615.356713,1665.133604
320,1667.029427,1653.774883,1680.283971
321,1634.215379,1602.652021,1665.778738
322,1654.113007,1610.199179,1698.026834
323,1648.418408,1616.713523,1680.123293
324,1658.481203,1616.887578,1700.074828
325,1667.842575,1648.233302,1687.451848
326,1669.072516,1640.715118,1697.429914
327,1652.685649,1624.568241,1680.803057
328,1654.563264,1636.34278,1672.783749
329,1650.764772,1622.825937,1678.703607
330,1656.745082,1626.763529,1686.726635
331,1631.71649,1614.830238,1648.602743
332,1631.495876,1609.541775,1653.449976
333,1637.433405,1619.843899,1655.022911
334,1646.301474,1628.296788,1664.30616
335,1664.151755,1646.998527,1681.304983
336,1631.859984,1616.0003,1647.719667
337,1662.247842,1607.548187,1716.947498
338,1644.894502,1610.355425,1679.43358
339,1646.979996,1629.550976,1664.409015
340,1640.219556,1606.94142,1673.497691
341,1653.324284,1641.592524,1665.056044
342,1660.028638,1615.612282,1704.444994
343,1650.812384,1618.650027,1682.974741
344,1663.114268,1629.378241,1696.850296
345,1644.188063,1612.754094,1675.622032
346,1663.396535,1639.303644,1687.489425
347,1666.877461,1645.375758,1688.379164
348,1657.201582,1631.483987,1682.919178
349,1662.32578,1619.696173,1704.955386
350,1653.057338,1628.147673,1677.967003
351,1657.217085,1639.452555,1674.981615
352,1650.085545,1617.740525,1682.430564
353,1671.414897,1638.934115,1703.895679
354,1650.603111,1628.211469,1672.994752
355,1640.313341,1591.788009,1688.838672
356,1651.436111,1636.7845,1666.087723
357,1647.943285,1597.245525,1698.641044
358,1654.166205,1644.235657,1664.096753
359,1658.363113,1640.068787,1676.657439
360,1663.248505,1645.636321,1680.860689
361,1628.227661,1617.511925,1638.943397
362,1654.926985,1632.975094,1676.878876
363,1657.116473,1621.403459,1692.829488
364,1652.133742,1609.218933,1695.04855
365,1648.275684,1620.439239,1676.112128
366,1662.821304,1623.786515,1701.856092
367,1668.046065,1636.553125,1699.539005
368,1664.113345,1628.191544,1700.035147
369,1645.902214,1619.244029,1672.560399
370,1644.713718,1622.724091,1666.703344
371,1661.503561,1646.239782,1676.767341
372,1649.040774,1624.239027,1673.842521
373,1674.678784,1628.720762,1720.636806
374,1640.57458,1601.1981,1679.95106
375,1651.530844,1629.454662,1673.607026
376,1647.408623,1628.984225,1665.833021
377,1657.519376,1638.116571,1676.92218
378,1651.64129,1620.934697,1682.347883
379,1656.494334,1608.794484,1704.194185
380,1646.420847,1621.567942,1671.273751
381,1655.919038,1631.874819,1679.963258
382,1643.170905,1627.144298,1659.197511
383,1642.713214,1619.32134,1666.105089
384,1663.916183,1636.90621,1690.926157
385,1660.28573,1619.182134,1701.389326
386,1656.700192,1632.643597,1680.756787
387,1661.163683,1618.606284,1703.721081
388,1648.437207,1615.908587,1680.965827
389,1667.289302,1622.442459,1712.136145
390,1652.426717,1613.209735,1691.643698
391,1642.019316,1617.152038,1666.886594
392,1650.949394,1628.026724,1673.872064
393,1642.928581,1623.491563,1662.365599
394,1653.802831,1636.297198,1671.308463
395,1647.404005,1616.066157,1678.741854
396,1667.249605,1659.248295,1675.250914
397,1664.208635,1626.628421,1701.788849
398,1651.959067,1605.696804,1698.22133
399,1647.670659,1615.38857,1679.952748
400,1668.674605,1638.33594,1699.013269
401,1666.595306,1620.613458,1712.577155
402,1654.813251,1640.445401,1669.181101
403,1664.445663,1638.176809,1690.714518
404,1658.883609,1621.425141,1696.342077
405,1655.715193,1620.176633,1691.253753
406,1661.400008,1639.797247,1683.002769
407,1647.224797,1629.990251,1664.459343
408,1632.343642,1605.445051,1659.242234
409,1672.338696,1639.567408,1705.109985
410,1652.371196,1593.199323,1711.543069
411,1641.15425,1605.280347,1677.028152
412,1668.639299,1649.18754,1688.091058
413,1646.582704,1617.931483,1675.233925
414,1659.630307,1627.484099,1691.776515
415,1664.098885,1633.947766,1694.250003
416,1652.757227,1638.705312,1666.809141
417,1652.740102,1618.565438,1686.914765
418,1651.388054,1612.459655,1690.316452
419,1682.47606,1629.079795,1735.872326
420,1657.578079,1634.011738,1681.144421
421,1671.23298,1633.236042,1709.229918
422,1651.32269,1609.915727,1692.729652
423,1651.197754,1627.049713,1675.345795
424,1651.380991,1625.268428,1677.493554
425,1648.668582,1611.317178,1686.019986
426,1653.842441,1624.336461,1683.34842
427,1640.148837,1590.693975,1689.603698
428,1657.921123,1610.738446,1705.103799
429,1653.180383,1638.052602,1668.308165
430,1656.278226,1615.079547,1697.476905
431,1650.743996,1626.776642,1674.71135
432,1647.83405,1618.986521,1676.681579
433,1659.694034,1611.63966,1707.748408
434,1667.016388,1645.996929,1688.035847
435,1656.814931,1611.607031,1702.02283
436,1646.528052,1631.405535,1661.650568
437,1670.165912,1635.378926,1704.952898
438,1653.467474,1623.351338,1683.583611
439,1659.558321,1619.613707,1699.502936
440,1661.589307,1613.971905,1709.206708
441,1650.119844,1639.822432,1660.417256
442,1654.69379,1609.717187,1699.670393
443,1655.487721,1633.416828,1677.558614
444,1659.722852,1625.020093,1694.42561
445,1664.786388,1637.291035,1692.281741
446,1658.448129,1645.575932,1671.320326
447,1651.645645,1607.490467,1695.800823
448,1667.078934,1647.303717,1686.854151
449,1659.553955,1625.839886,1693.268024
450,1662.654332,1647.346333,1677.962331
451,1655.449576,1617.112395,1693.786757
452,1669.067209,1657.263072,1680.871346
453,1654.024429,1632.915886,1675.132972
454,1646.555016,1622.921401,1670.18863
455,1639.897249,1616.848289,1662.946208
456,1649.963243,1595.198831,1704.727656
457,1653.257639,1615.516668,1690.998609
458,1652.791617,1623.688743,1681.89449
459,1665.286134,1622.639625,1707.932643
460,1656.221848,1633.669184,1678.774511
461,1643.691203,1619.611883,1667.770523
462,1655.33775,1603.316505,1707.358996
463,1659.139201,1629.541348,1688.737054
464,1660.416626,1633.663743,1687.169509
465,1653.917459,1613.83873,1693.996189
466,1663.612164,1627.180569,1700.04376
467,1666.858241,1633.082113,1700.63437
468,1653.521289,1635.179117,1671.863461
469,1654.672389,1626.053273,1683.291505
470,1656.591292,1621.942882,1691.239702
471,1659.593391,1615.174933,1704.01185
472,1654.59155,1633.941186,1675.241913
473,1637.361525,1599.462868,1675.260182
474,1651.719931,1628.388896,1675.050966
475,1664.782932,1651.727544,1677.838319
476,1662.05594,1639.649147,1684.462734
477,1652.716084,1612.369004,1693.063164
478,1662.047513,1617.367569,1706.727457
479,1651.832854,1627.309407,1676.356301
480,1653.159125,1633.715078,1672.603171
481,1660.895193,1633.307033,1688.483353
482,1649.630766,1625.742616,1673.518916
483,1668.134227,1650.403425,1685.865029
484,1659.827821,1625.382533,1694.273109
485,1647.915375,1603.355578,1692.475171
486,1660.616296,1632.749968,1688.482625
487,1671.118971,1626.465225,1715.772717
488,1658.964388,1616.839287,1701.089488
489,1649.492056,1607.865609,1691.118503
490,1667.68313,1637.664727,1697.701533
491,1653.596562,1634.663962,1672.529162
492,1672.330579,1638.788241,1705.872916
493,1654.319418,1643.828361,1664.810476
494,1674.011566,1631.505038,1716.518094
495,1667.715373,1614.096291,1721.334456
496,1671.53176,1640.773719,1702.2898
497,1660.592229,1636.616267,1684.56819
498,1657.644017,1615.204699,1700.083335
499,1661.037852,1644.533057,1677.542648
500,1657.72137,1622.599548,1692.843192
501,1655.175305,1618.927417,1691.423193
502,1667.921916,1634.645416,1701.198417
503,1662.313892,1625.234447,1699.393336
504,1666.656819,1647.812222,1685.501416
505,1657.581937,1633.637362,1681.526511
506,1660.783052,1607.549505,1714.016599
507,1655.828094,1623.26217,1688.394018
508,1649.364723,1634.205027,1664.524419
509,1645.717917,1611.713485,1679.722349
510,1644.218277,1596.248236,1692.188318
511,1663.027957,1617.137529,1708.918385
512,1645.843912,1588.389736,1703.298088
513,1655.142746,1617.58763,1692.697862
514,1637.44818,1590.729296,1684.167063
515,1638.726633,1608.854349,1668.598916
516,1650.709872,1613.906369,1687.513375
517,1657.938641,1617.512975,1698.364308
518,1649.404358,1619.846943,1678.961773
519,1646.996956,1613.969461,1680.024451
520,1661.221126,1634.489279,1687.952972
521,1660.607869,1618.561008,1702.65473
522,1653.43577,1618.392034,1688.479505
523,1654.816335,1619.198219,1690.43445
524,1659.497292,1635.600738,1683.393845
525,1657.515416,1631.63692,1683.393912
526,1648.712813,1614.307011,1683.118615
527,1648.323317,1614.825535,1681.821099
528,1659.882124,1642.378878,1677.385369
529,1651.484837,1613.288789,1689.680886
530,1663.447699,1625.81956,1701.075838
531,1646.886555,1629.254525,1664.518586
532,1659.941154,1632.459855,1687.422454
533,1641.182809,1617.317371,1665.048248
534,1659.425607,1612.295147,1706.556068
535,1645.961539,1625.835634,1666.087444
536,1667.361275,1632.609439,1702.11311
537,1656.493546,1621.220827,1691.766264
538,1669.417901,1651.679243,1687.156558
539,1659.238115,1621.029169,1697.447061
540,1663.649083,1623.727734,1703.570432
541,1651.717421,1611.337542,1692.0973
542,1653.248001,1611.684042,1694.811961
543,1661.889153,1618.041763,1705.736542
544,1674.924303,1648.113689,1701.734917
545,1644.270042,1613.678318,1674.861767
546,1641.214754,1618.16308,1664.266427
547,1650.534232,1610.008999,1691.059464
548,1663.155659,1636.569775,1689.741544
549,1655.795132,1621.329515,1690.26075
550,1673.290363,1627.750737,1718.829988
551,1658.989891,1631.793944,1686.185838
552,1655.530598,1640.184863,1670.876333
553,1639.605054,1605.54428,1673.665827
554,1651.363837,1620.470638,1682.257035
555,1647.40249,1623.049592,1671.755389
556,1665.395198,1638.48716,1692.303236
557,1642.819862,1611.964917,1673.674808
558,1659.075009,1623.860065,1694.289953
559,1654.922896,1616.726015,1693.119776
560,1654.386633,1610.524405,1698.248862
561,1667.404002,1636.886296,1697.921709
562,1652.626202,1634.609945,1670.64246
563,1645.631165,1616.358277,1674.904052
564,1644.878949,1607.257441,1682.500457
565,1647.151921,1609.820316,1684.483526
566,1658.316451,1630.808109,1685.824792
567,1655.957416,1608.660304,1703.254528
568,1661.391206,1633.973689,1688.808724
569,1645.254095,1601.936819,1688.571371
570,1671.446124,1637.754283,1705.137965
571,1648.862241,1623.66684,1674.057642
572,1652.429099,1607.924242,1696.933955
573,1665.164758,1632.634524,1697.694993
574,1650.91909,1626.800478,1675.037702
575,1657.656319,1608.874139,1706.438498
576,1654.643257,1630.120445,1679.166069
577,1666.039703,1636.846528,1695.232879
578,1669.674666,1628.734409,1710.614922
579,1690.035909,1668.805313,1711.266504
580,1667.452577,1642.615861,1692.289294
581,1647.967014,1624.428233,1671.505794
582,1648.830048,1632.983544,1664.676551
583,1659.607948,1610.954336,1708.26156
584,1649.911479,1611.764798,1688.05816
585,1667.819409,1641.60493,1694.033888
586,1652.335628,1623.799983,1680.871273
587,1648.733958,1630.988932,1666.478985
588,1651.637436,1595.022249,1708.252623
589,1669.440669,1653.141842,1685.739496
590,1659.362041,1650.649408,1668.074673
591,1663.242538,1626.981091,1699.503986
592,1647.671294,1616.978463,1678.364125
593,1658.875404,1612.806442,1704.944365
594,1675.493655,1627.750509,1723.236802
595,1664.230699,1643.607176,1684.854222
596,1663.858192,1644.480703,1683.235682
597,1651.990189,1602.721453,1701.258924
598,1649.299138,1603.452909,1695.145367
599,1651.259764,1623.322785,1679.196743
600,1662.340021,1633.487765,1691.192276
601,1641.099292,1611.587471,1670.611113
602,1651.721356,1616.816795,1686.625917
603,1661.671985,1626.234246,1697.109723
604,1645.693629,1602.829146,1688.558113
605,1681.823883,1650.387981,1713.259785
606,1659.38913,1611.354736,1707.423524
607,1645.818843,1606.623093,1685.014593
608,1651.084743,1619.640126,1682.529359
609,1656.126071,1603.291163,1708.96098
610,1661.086897,1621.327169,1700.846625
611,1665.548004,1626.268515,1704.827493
612,1662.165651,1633.683707,1690.647595
613,1660.420094,1626.692865,1694.147324
614,1656.646671,1619.265576,1694.027766
615,1652.762134,1620.180248,1685.34402
616,1665.192694,1619.699491,1710.685897
617,1642.343155,1582.010566,1702.675744
618,1653.050703,1620.699423,1685.401984
619,1640.733939,1581.970594,1699.497284
620,1642.131378,1608.636076,1675.626681
621,1655.469722,1626.107158,1684.832286
622,1656.892912,1629.824735,1683.96109
623,1666.899065,1627.395737,1706.402392
624,1651.83156,1629.102361,1674.560758
625,1653.738527,1608.883469,1698.593585
626,1649.278178,1627.77355,1670.782807
627,1660.920599,1605.508733,1716.332466
628,1636.292477,1617.19401,1655.390944
629,1652.512169,1616.82376,1688.200578
630,1659.932205,1626.270943,1693.593468
631,1661.295467,1627.483036,1695.107898
632,1651.183752,1619.605688,1682.761816
633,1664.705714,1608.198261,1721.213168
634,1646.536115,1623.949929,1669.1223
635,1665.076759,1634.490775,1695.662742
636,1680.432091,1647.022412,1713.84177
637,1660.301059,1618.264501,1702.337617
638,1639.109523,1601.314619,1676.904427
639,1658.555174,1583.149457,1733.960892
640,1656.263496,1632.830048,1679.696945
641,1664.69978,1627.264662,1702.134897
642,1658.758852,1631.20573,1686.311974
643,1651.207304,1608.83096,1693.583649
644,1663.975931,1605.950907,1722.000955
645,1670.351437,1631.588187,1709.114688
646,1657.910439,1627.885544,1687.935333
647,1643.276982,1614.839947,1671.714018
648,1662.169731,1637.327098,1687.012364
649,1645.234494,1601.561637,1688.907351
650,1665.196246,1624.198748,1706.193743
651,1659.124207,1615.545302,1702.703113
652,1649.526189,1634.519571,1664.532806
653,1653.639407,1626.258814,1681.020001
654,1669.620561,1635.706256,1703.534866
655,1650.924284,1631.878794,1669.969773
656,1653.13114,1596.44227,1709.82001
657,1653.449922,1611.752751,1695.147093
658,1655.403419,1622.411613,1688.395226
659,1658.046021,1629.990146,1686.101895
660,1647.702232,1601.014744,1694.38972
661,1653.45423,1608.904564,1698.003896
662,1653.638051,1625.350408,1681.925693
663,1656.472118,1616.994912,1695.949324
664,1660.099295,1634.031983,1686.166607
665,1660.730257,1616.2958,1705.164713
666,1656.979541,1635.109675,1678.849407
667,1657.138205,1628.8866,1685.389809
668,1652.294554,1612.115325,1692.473783
669,1660.71042,1628.237531,1693.18331
670,1650.796301,1605.585339,1696.007264
671,1667.996877,1630.328797,1705.664956
672,1645.003621,1609.116874,1680.890367
673,1671.648749,1634.430644,1708.866854
674,1659.14509,1626.803811,1691.486368
675,1651.946068,1629.332447,1674.559689
676,1650.121791,1604.62477,1695.618812
677,1663.848654,1628.375567,1699.321741
678,1659.080511,1634.907177,1683.253846
679,1672.986128,1625.734373,1720.237883
680,1661.397728,1630.030169,1692.765287
681,1638.84171,1606.055171,1671.628248
682,1653.198735,1628.898634,1677.498836
683,1651.644493,1632.554469,1670.734517
684,1658.685395,1644.598013,1672.772777
685,1663.506592,1643.684383,1683.3288
686,1669.148325,1641.391941,1696.904709
687,1653.22964,1610.590472,1695.868808
688,1671.359303,1630.663866,1712.05474
689,1663.546364,1644.329161,1682.763567
690,1676.91252,1639.085626,1714.739414
691,1673.626767,1643.386022,1703.867512
692,1672.987558,1636.876861,1709.098255
693,1643.809462,1605.041747,1682.577177
694,1643.999977,1603.229516,1684.770439
695,1652.983415,1616.899793,1689.067037
696,1645.2188,1614.640774,1675.796827
697,1653.810004,1625.545477,1682.074531
698,1658.172926,1639.021431,1677.324421
699,1659.733781,1616.782392,1702.68517
700,1657.632369,1647.44783,1667.816908
701,1653.290402,1629.63033,1676.950475
702,1660.514534,1646.020956,1675.008112
703,1662.318044,1638.73322,1685.902867
704,1660.635844,1622.445061,1698.826628
705,1682.612524,1632.329424,1732.895624
706,1667.419798,1636.509993,1698.329604
707,1645.270775,1621.026658,1669.514892
708,1670.487256,1633.032431,1707.94208
709,1643.496193,1623.649432,1663.342954
710,1658.940346,1631.526018,1686.354673
711,1641.640805,1622.453235,1660.828375
712,1644.830263,1630.608336,1659.052189
713,1658.604965,1624.095893,1693.114038
714,1656.556468,1611.456655,1701.656281
715,1635.721902,1612.453147,1658.990658
716,1666.535886,1621.362475,1711.709296
717,1658.312035,1621.937413,1694.686657
718,1667.097957,1633.895591,1700.300323
719,1661.385211,1639.20925,1683.561173
720,1647.960222,1620.897879,1675.022565
721,1649.57081,1580.830539,1718.311081
722,1663.250897,1621.220793,1705.281001
723,1634.359421,1580.3366,1688.382241
724,1655.392996,1625.391561,1685.394432
725,1649.947911,1621.955507,1677.940315
726,1656.69384,1613.611946,1699.775734
727,1657.85457,1630.64151,1685.06763
728,1659.02101,1609.961002,1708.081018
729,1654.618042,1633.798326,1675.437758
730,1662.170593,1631.157207,1693.18398
731,1660.449445,1630.250564,1690.648325
732,1656.88067,1625.502662,1688.258678
733,1646.519342,1623.898929,1669.139755
734,1650.573175,1625.661287,1675.485063
735,1666.270908,1621.43234,1711.109475
736,1651.957401,1620.662874,1683.251927
737,1646.756677,1614.141457,1679.371897
738,1652.493268,1640.061472,1664.925063
739,1673.932549,1629.604365,1718.260732
740,1659.810962,1642.531222,1677.090702
741,1655.937108,1626.538702,1685.335514
742,1647.362656,1618.094148,1676.631163
743,1671.75667,1642.572398,1700.940942
744,1653.125218,1622.909398,1683.341038
745,1662.382135,1634.769753,1689.994517
746,1649.082523,1598.549792,1699.615253
747,1647.16721,1626.398442,1667.935979
748,1649.701694,1620.000213,1679.403174
749,1650.481088,1638.403618,1662.558559
750,1667.972791,1620.905767,1715.039814
751,1669.405923,1654.684424,1684.127423
752,1652.344347,1623.919502,1680.769191
753,1650.649744,1610.069823,1691.229665
754,1664.702914,1641.282016,1688.123812
755,1668.588918,1619.903785,1717.27405
756,1648.285699,1627.027841,1669.543558
757,1661.388541,1627.106006,1695.671076
758,1654.867426,1630.053685,1679.681166
759,1655.797586,1629.609477,1681.985695
760,1657.334012,1622.504121,1692.163903
761,1662.3521,1630.886377,1693.817822
762,1648.725667,1629.922537,1667.528797
763,1670.906369,1638.796331,1703.016407
764,1668.140921,1637.538384,1698.743458
765,1669.87146,1648.446989,1691.295931
766,1663.494087,1630.402288,1696.585887
767,1659.204468,1616.667693,1701.741242
768,1675.812053,1644.19972,1707.424386
769,1653.737898,1632.576877,1674.89892
770,1662.780591,1623.282681,1702.2785
771,1657.568317,1626.368552,1688.768081
772,1661.21765,1635.654854,1686.780446
773,1665.841365,1652.356748,1679.325982
774,1642.587132,1619.028693,1666.145571
775,1656.865091,1620.560102,1693.17008
776,1661.783696,1620.392062,1703.17533
777,1660.567122,1626.096198,1695.038046
778,1657.107664,1646.38896,1667.826369
779,1661.239999,1632.851903,1689.628095
780,1651.632355,1614.537532,1688.727178
781,1659.869833,1634.944896,1684.794771


==> data/train/sac_jc.csv <==
iter,obj,min,max
0,1142.059789,1109.43417,1174.685409
1,1278.953506,1235.754754,1322.152258
2,1382.885098,1346.58538,1419.184817
3,1435.788241,1410.900357,1460.676125
4,1477.561626,1447.724313,1507.398938
5,1499.879687,1475.50029,1524.259085
6,1521.037197,1486.170822,1555.903572
7,1528.166342,1497.125252,1559.207432
8,1532.068149,1484.93799,1579.198308
9,1528.360615,1513.211939,1543.50929
10,1551.795885,1542.566291,1561.025478
11,1550.969489,1535.651261,1566.287716
12,1556.392368,1512.851033,1599.933702
13,1566.153156,1543.872439,1588.433874
14,1588.500787,1552.246472,1624.755102
15,1589.184176,1563.462926,1614.905426
16,1583.241383,1572.596375,1593.88639
17,1577.558762,1552.219074,1602.898451
18,1595.39342,1551.126748,1639.660093
19,1595.94247,1572.5953,1619.28964
20,1590.730951,1569.863755,1611.598147
21,1595.170505,1560.23647,1630.10454
22,1619.208614,1578.658948,1659.758279
23,1619.419742,1597.375206,1641.464277
24,1623.413367,1596.719451,1650.107282
25,1620.401703,1596.984207,1643.819199
26,1618.206001,1580.917902,1655.4941
27,1621.530545,1593.399722,1649.661368
28,1635.520396,1609.156712,1661.884081
29,1631.832359,1605.581021,1658.083697
30,1631.852606,1604.268874,1659.436339
31,1632.544275,1604.182618,1660.905932
32,1626.202472,1602.823431,1649.581513
33,1648.110426,1630.49928,1665.721572
34,1642.817126,1616.087826,1669.546427
35,1656.458989,1634.275848,1678.64213
36,1638.448897,1580.850015,1696.047778
37,1671.958409,1666.140566,1677.776252
38,1646.969771,1618.109551,1675.829991
39,1658.312994,1626.659765,1689.966224
40,1656.263672,1640.622305,1671.905039
41,1647.121854,1624.518294,1669.725414
42,1645.640173,1618.896488,1672.383859
43,1647.988287,1630.709424,1665.26715
44,1657.542929,1622.786847,1692.299011
45,1669.450938,1613.734918,1725.166959
46,1649.766101,1614.847265,1684.684937
47,1658.811243,1630.123172,1687.499313
48,1643.908426,1618.255964,1669.560888
49,1658.985509,1625.868868,1692.10215
50,1656.8474,1620.087117,1693.607683
51,1650.239522,1616.013344,1684.465699
52,1645.191484,1623.047883,1667.335085
53,1646.406754,1604.862221,1687.951286
54,1656.416974,1634.458201,1678.375746
55,1656.236264,1625.829542,1686.642986
56,1669.542142,1641.573942,1697.510341
57,1648.504063,1603.716354,1693.291771
58,1645.545964,1623.28937,1667.802558
59,1656.186319,1634.974666,1677.397972
60,1654.699925,1625.989452,1683.410398
61,1675.428033,1654.02133,1696.834737
62,1646.572708,1611.557685,1681.587732
63,1680.890608,1659.63859,1702.142627
64,1652.073955,1621.622269,1682.52564
65,1645.851588,1602.451831,1689.251346
66,1651.729918,1625.242834,1678.217002
67,1654.556339,1612.426014,1696.686663
68,1652.938669,1626.083835,1679.793503
69,1639.808549,1616.52981,1663.087289
70,1664.462643,1641.204322,1687.720965
71,1659.006747,1627.86102,1690.152475
72,1660.627818,1633.392094,1687.863543
73,1652.066046,1615.840663,1688.291429
74,1667.062393,1646.492504,1687.632282
75,1656.55325,1628.385186,1684.721314
76,1653.047141,1621.454676,1684.639605
77,1651.705766,1615.421987,1687.989545
78,1675.302452,1648.693945,1701.910959
79,1649.082106,1634.219067,1663.945145
80,1664.181076,1638.534798,1689.827354
81,1647.588713,1628.051322,1667.126104
82,1663.497897,1645.489394,1681.506401
83,1670.965649,1629.371871,1712.559428
84,1653.893861,1612.296938,1695.490784
85,1651.519388,1638.042636,1664.99614
86,1664.305746,1612.866993,1715.7445
87,1665.558916,1642.088487,1689.029344
88,1668.276373,1640.015193,1696.537554
89,1639.342683,1611.357007,1667.32836
90,1667.015927,1642.403298,1691.628556
91,1668.248949,1627.309211,1709.188686
92,1671.632251,1655.772938,1687.491564
93,1646.084042,1615.770755,1676.39733
94,1664.473206,1631.06042,1697.885991
95,1651.419771,1603.385527,1699.454015
96,1656.30912,1646.31976,1666.298481
97,1660.742586,1629.675216,1691.809956
98,1653.770908,1628.833536,1678.70828
99,1671.334897,1643.120563,1699.54923
100,1657.151057,1619.113937,1695.188178
101,1649.451526,1619.54861,1679.354442
102,1663.075563,1624.841317,1701.309809
103,1656.68766,1621.189389,1692.185931
104,1653.813095,1632.979826,1674.646364
105,1653.036403,1634.668297,1671.404509
106,1671.026819,1641.441648,1700.61199
107,1644.63837,1588.866132,1700.410607
108,1645.122301,1594.630673,1695.613929
109,1663.164264,1633.333439,1692.995089
110,1665.775803,1617.475841,1714.075764
111,1654.368944,1626.607216,1682.130672
112,1654.246747,1627.546941,1680.946553
113,1653.104893,1622.790722,1683.419065
114,1659.183559,1603.796491,1714.570627
115,1658.395415,1627.318484,1689.472346
116,1647.684132,1612.440446,1682.927819
117,1665.714711,1631.50599,1699.923432
118,1677.496149,1629.237356,1725.754942
119,1657.203642,1615.510642,1698.896642
120,1675.482993,1627.781189,1723.184796
121,1666.84221,1652.413887,1681.270534
122,1668.068896,1634.481557,1701.656236
123,1663.110463,1607.766135,1718.454791
124,1649.899683,1623.874576,1675.924789
125,1664.300427,1647.252038,1681.348816
126,1659.493587,1615.385598,1703.601575
127,1668.001161,1623.251663,1712.750659
128,1667.30583,1646.830249,1687.781412
129,1645.034717,1625.556461,1664.512972
130,1650.123177,1619.732146,1680.514207
131,1649.29184,1622.670921,1675.912758
132,1644.890266,1617.38183,1672.398703
133,1639.483064,1605.706587,1673.259541
134,1669.644093,1618.686667,1720.60152
135,1670.707288,1638.170797,1703.243778
136,1643.459108,1625.817952,1661.100264
137,1642.282127,1617.83945,1666.724804
138,1665.461154,1620.906888,1710.015421
139,1653.438837,1640.424301,1666.453372
140,1640.837598,1610.276172,1671.399023
141,1666.219949,1641.03046,1691.409439
142,1656.423126,1628.201087,1684.645165
143,1658.714583,1619.126322,1698.302843
144,1661.203125,1622.917266,1699.488984
145,1649.878104,1621.782451,1677.973756
146,1654.132748,1619.086412,1689.179085
147,1652.170743,1623.218339,1681.123147
148,1656.93101,1623.294497,1690.567524
149,1658.999095,1636.963158,1681.035033
150,1661.70625,1614.985209,1708.427291
151,1646.807831,1632.365631,1661.25003
152,1649.040712,1616.526204,1681.55522
153,1657.283171,1636.182679,1678.383664
154,1659.057462,1624.590878,1693.524045
155,1650.936276,1622.33053,1679.542022
156,1656.827522,1617.934955,1695.720089
157,1650.927399,1628.059002,1673.795796
158,1655.912325,1620.025653,1691.798996
159,1677.096373,1630.242317,1723.950429
160,1644.205135,1623.265808,1665.144461
161,1658.902203,1621.841915,1695.962492
162,1659.478506,1638.278799,1680.678214
163,1654.739809,1613.490067,1695.98955
164,1656.448102,1633.18906,1679.707144
165,1652.314168,1624.179215,1680.44912
166,1664.769812,1628.065619,1701.474005
167,1639.496231,1608.596553,1670.395909
168,1658.489396,1631.544314,1685.434477
169,1646.024899,1597.613605,1694.436193
170,1652.691905,1605.235099,1700.148712
171,1664.377802,1636.541394,1692.214209
172,1652.764914,1624.494844,1681.034984
173,1653.153593,1604.133152,1702.174035
174,1662.154778,1629.47134,1694.838215
175,1639.072751,1620.548479,1657.597023
176,1677.169493,1640.606582,1713.732404
177,1646.96841,1623.910318,1670.026502
178,1640.379402,1621.130603,1659.628201
179,1660.486149,1640.878033,1680.094265
180,1645.801097,1624.7704,1666.831794
181,1663.420378,1642.979969,1683.860787
182,1646.836469,1629.101078,1664.571859
183,1653.544505,1615.875158,1691.213853
184,1680.158643,1656.757157,1703.560128
185,1659.400148,1641.759618,1677.040678
186,1649.40921,1633.347566,1665.470854
187,1652.799203,1616.865548,1688.732859
188,1645.572665,1635.210963,1655.934368
189,1670.976378,1648.685856,1693.2669
190,1648.073428,1616.144071,1680.002786
191,1663.872375,1632.839572,1694.905179
192,1669.945264,1629.054115,1710.836412
193,1643.360865,1608.618594,1678.103136
194,1662.309238,1628.743411,1695.875065
195,1654.420309,1622.8229,1686.017719
196,1650.26515,1630.815679,1669.714622
197,1666.043539,1633.293702,1698.793377
198,1656.407057,1628.595524,1684.218591
199,1667.882431,1638.02785,1697.737012
200,1656.214323,1620.450489,1691.978157
201,1657.075778,1616.843946,1697.307611
202,1672.658873,1651.935983,1693.381763
203,1665.041595,1636.53987,1693.543321
204,1655.656555,1623.320853,1687.992258
205,1643.243831,1618.370735,1668.116927
206,1664.809932,1643.50937,1686.110494
207,1644.553806,1624.509246,1664.598365
208,1663.510931,1648.424776,1678.597087
209,1642.018021,1613.418325,1670.617716
210,1641.99214,1630.64458,1653.339701
211,1655.521632,1619.834183,1691.209081
212,1652.497968,1631.694042,1673.301893
213,1647.76282,1612.682998,1682.842643
214,1649.815979,1621.3602,1678.271758
215,1655.697659,1615.403565,1695.991753
216,1643.892661,1597.912706,1689.872615
217,1664.440523,1621.012139,1707.868906
218,1636.290199,1601.594062,1670.986336
219,1648.799771,1601.413234,1696.186308
220,1659.68614,1640.490603,1678.881678
221,1659.456441,1619.581185,1699.331697
222,1654.271602,1614.395363,1694.147841
223,1640.54532,1616.564615,1664.526025
224,1643.394128,1609.344377,1677.44388
225,1649.928313,1630.783622,1669.073003
226,1662.125142,1653.649574,1670.60071
227,1634.317133,1616.473986,1652.160279
228,1656.352917,1632.699553,1680.006282
229,1650.250841,1629.98417,1670.517511
230,1654.481192,1630.319954,1678.64243
231,1657.289944,1630.320301,1684.259587
232,1663.189589,1623.157749,1703.221429
233,1653.156396,1624.282277,1682.030516
234,1658.478888,1625.224628,1691.733148
235,1673.156117,1664.360354,1681.95188
236,1648.740289,1624.415109,1673.065468
237,1660.4071,1640.532889,1680.281311
238,1660.274132,1631.329251,1689.219012
239,1667.438066,1631.057539,1703.818594
240,1662.810201,1645.733919,1679.886482
241,1646.746362,1605.489562,1688.003162
242,1649.80336,1622.620935,1676.985785
243,1649.010182,1629.945515,1668.074849
244,1658.989735,1614.426789,1703.552682
245,1644.244435,1620.393669,1668.095202
246,1645.921155,1611.658164,1680.184145
247,1643.229065,1605.717006,1680.741124
248,1655.776268,1607.33857,1704.213966
249,1665.928156,1627.101529,1704.754782
250,1657.804837,1625.293805,1690.315869
251,1652.89799,1628.986827,1676.809154
252,1671.029387,1633.505998,1708.552776
253,1649.092332,1638.417527,1659.767137
254,1669.543288,1658.566345,1680.52023
255,1657.711073,1630.261972,1685.160175
256,1647.546194,1621.055414,1674.036975
257,1649.000839,1625.057408,1672.944271
258,1644.219125,1631.802485,1656.635766
259,1659.313937,1631.92857,1686.699304
260,1658.687529,1633.390502,1683.984556
261,1649.734029,1635.476311,1663.991746
262,1657.950798,1624.551613,1691.349983
263,1669.366489,1644.712108,1694.02087
264,1668.591765,1652.503304,1684.680226
265,1660.725879,1628.598353,1692.853405
266,1667.23985,1615.482121,1718.997579
267,1653.288412,1615.338639,1691.238185
268,1651.183939,1616.098802,1686.269076
269,1667.642314,1642.25891,1693.025719
270,1650.419994,1609.713931,1691.126056
271,1645.989374,1613.738185,1678.240562
272,1662.310056,1651.92256,1672.697552
273,1646.036648,1613.729006,1678.344289
274,1656.902225,1642.554074,1671.250376
275,1660.094194,1618.889409,1701.298979
276,1648.486227,1622.421901,1674.550554
277,1644.740262,1606.843427,1682.637097
278,1668.83593,1638.665819,1699.006041
279,1652.101202,1625.387079,1678.815326
280,1659.142915,1638.411238,1679.874592
281,1651.778786,1621.365899,1682.191672
282,1658.557092,1640.645164,1676.46902
283,1653.359529,1636.525225,1670.193833
284,1644.023091,1589.786885,1698.259298
285,1637.215721,1607.091727,1667.339715
286,1656.311771,1619.810961,1692.81258
287,1645.663504,1621.054346,1670.272662
288,1655.066991,1612.280403,1697.853578
289,1655.291031,1633.678147,1676.903914
290,1661.59548,1635.383987,1687.806974
291,1646.779939,1615.882654,1677.677224
292,1648.709332,1629.948882,1667.469783
293,1653.251892,1613.294267,1693.209518
294,1649.865971,1621.487858,1678.244085
295,1645.707596,1621.599163,1669.816028
296,1654.336154,1612.072979,1696.59933
297,1650.817049,1618.024955,1683.609143
298,1638.563681,1596.008643,1681.118719
299,1657.287576,1614.994724,1699.580429
300,1661.735573,1649.466781,1674.004364
301,1666.494402,1609.63195,1723.356854
302,1657.412401,1629.26178,1685.563022
303,1666.431029,1633.984478,1698.877579
304,1653.134363,1629.538814,1676.729912
305,1644.450468,1607.825283,1681.075654
306,1641.111682,1610.594601,1671.628763
307,1658.100273,1609.697569,1706.502977
308,1649.894377,1609.553128,1690.235626
309,1659.909877,1636.063011,1683.756744
310,1648.258138,1616.318499,1680.197776
311,1642.833183,1609.736957,1675.929409
312,1656.517412,1609.515179,1703.519644
313,1677.206439,1639.580558,1714.83232
314,1662.814967,1637.067598,1688.562337
315,1667.56178,1656.211922,1678.911638
316,1649.549638,1622.403689,1676.695588
317,1666.145857,1639.651822,1692.639892
318,1652.524277,1606.273757,1698.774797
319,1668.496346,1635.930811,1701.06188
320,1672.742221,1655.05711,1690.427332
321,1655.051207,1614.604955,1695.497459
322,1658.796394,1631.402614,1686.190175
323,1675.0599,1635.778071,1714.341729
324,1638.545213,1620.829304,1656.261122
325,1652.348981,1626.021335,1678.676626
326,1664.470195,1632.838519,1696.101871
327,1665.047786,1608.514289,1721.581283
328,1642.074297,1635.001467,1649.147127
329,1639.900555,1617.388816,1662.412295
330,1668.426263,1648.971037,1687.88149
331,1681.834087,1653.448828,1710.219345
332,1651.503262,1608.397928,1694.608597
333,1671.663948,1648.110274,1695.217622
334,1666.79832,1638.433387,1695.163253
335,1662.919296,1644.979675,1680.858917
336,1661.383711,1630.188733,1692.578689
337,1663.765009,1631.535749,1695.994268
338,1668.232585,1652.192093,1684.273078
339,1650.655788,1618.768187,1682.543388
340,1659.441621,1624.255102,1694.62814
341,1663.183015,1624.265257,1702.100774
342,1645.050194,1608.959199,1681.141188
343,1646.659468,1616.792797,1676.526139
344,1661.050485,1629.541045,1692.559925
345,1673.042719,1643.859786,1702.225651
346,1667.389471,1624.217719,1710.561223
347,1662.126155,1635.043539,1689.208771
348,1664.06834,1640.6675,1687.469179
349,1667.423697,1629.781794,1705.0656
350,1656.707784,1643.658237,1669.75733
351,1653.241283,1619.253556,1687.229009
352,1652.408437,1613.595402,1691.221471
353,1654.362891,1632.79194,1675.933841
354,1644.553261,1637.648382,1651.45814
355,1648.740094,1627.089481,1670.390707
356,1666.545491,1622.613047,1710.477935
357,1661.996519,1630.708441,1693.284598
358,1655.732064,1639.209631,1672.254497
359,1658.924466,1617.628349,1700.220583
360,1664.214154,1621.613416,1706.814892
361,1663.281255,1623.577994,1702.984515
362,1657.834998,1628.826432,1686.843563
363,1655.750934,1606.708284,1704.793583
364,1634.152759,1602.31265,1665.992867
365,1658.664259,1621.734766,1695.593753
366,1664.008336,1644.571736,1683.444936
367,1658.429314,1611.49313,1705.365497
368,1662.768852,1632.790901,1692.746804
369,1655.098851,1619.608424,1690.589278
370,1663.723686,1633.634258,1693.813114
371,1670.035292,1643.043084,1697.0275
372,1663.961609,1634.643403,1693.279815
373,1673.097766,1639.877455,1706.318077
374,1660.411023,1636.58411,1684.237936
375,1658.959676,1645.643083,1672.276268
376,1639.529144,1598.036972,1681.021317
377,1652.87692,1621.773907,1683.979932
378,1645.336816,1622.005202,1668.668431
379,1655.821507,1627.142115,1684.500899
380,1647.557387,1604.305883,1690.80889
381,1655.32527,1624.973378,1685.677162
382,1661.504327,1642.139267,1680.869388
383,1659.781674,1631.525216,1688.038132
384,1648.876585,1626.42111,1671.332061
385,1651.732588,1625.115289,1678.349888
386,1645.903403,1621.033931,1670.772874
387,1649.169135,1624.16308,1674.175189
388,1665.41644,1654.749289,1676.083591
389,1653.381296,1645.813531,1660.949061
390,1674.485803,1623.383951,1725.587655
391,1650.390601,1621.069315,1679.711886
392,1649.337508,1624.672516,1674.002499
393,1664.927333,1644.928923,1684.925744
394,1655.263731,1623.184974,1687.342488
395,1663.383858,1647.861074,1678.906642
396,1653.3086,1615.923768,1690.693432
397,1656.746113,1622.618286,1690.87394
398,1670.497734,1639.817614,1701.177854
399,1660.4882,1641.427471,1679.548929
400,1666.902403,1636.526082,1697.278724
401,1652.504442,1620.864736,1684.144147
402,1652.023289,1642.328912,1661.717667
403,1661.016086,1614.290435,1707.741737
404,1653.00033,1620.763091,1685.237568
405,1647.850824,1621.76809,1673.933558
406,1661.140804,1620.022734,1702.258873
407,1643.98652,1622.348206,1665.624835
408,1649.894258,1630.240754,1669.547763
409,1647.864188,1613.404966,1682.323409
410,1660.017517,1619.298595,1700.736439
411,1653.267032,1626.433062,1680.101001
412,1654.830478,1620.889118,1688.771838
413,1665.28326,1641.742656,1688.823863
414,1659.698024,1632.564477,1686.831571
415,1662.652043,1643.03263,1682.271456
416,1653.449301,1618.503933,1688.394669
417,1674.999321,1634.569188,1715.429454
418,1658.728093,1624.782384,1692.673802
419,1666.536351,1651.936409,1681.136293
420,1638.940642,1596.58977,1681.291514
421,1647.974037,1620.628987,1675.319087
422,1666.106577,1639.827507,1692.385646
423,1649.572618,1620.23927,1678.905966
424,1654.725755,1603.725091,1705.72642
425,1640.423526,1631.996048,1648.851004
426,1672.147525,1619.23979,1725.05526
427,1650.519264,1617.171383,1683.867145
428,1652.146312,1618.298397,1685.994227
429,1657.461238,1631.601077,1683.3214
430,1672.885156,1643.54585,1702.224463
431,1648.897626,1629.349977,1668.445274
432,1663.687419,1639.699227,1687.675611
433,1651.40071,1637.185111,1665.616308
434,1673.500966,1646.695246,1700.306686
435,1665.141922,1613.489575,1716.794269
436,1652.611661,1619.090083,1686.133239
437,1674.907671,1647.738225,1702.077116
438,1657.813536,1637.680021,1677.947052
439,1638.890727,1606.54326,1671.238195
440,1671.809598,1637.107206,1706.511989
441,1666.920457,1649.629283,1684.211632
442,1653.177473,1625.013959,1681.340988
443,1654.115388,1616.558411,1691.672365
444,1659.62692,1637.67734,1681.576499
445,1643.373737,1614.349449,1672.398024
446,1670.097404,1633.328452,1706.866357
447,1660.962581,1641.693626,1680.231535
448,1661.246901,1617.394783,1705.099019
449,1657.836217,1643.069683,1672.60275
450,1649.667577,1608.702968,1690.632185
451,1661.207462,1612.118701,1710.296222
452,1649.548061,1620.51597,1678.580151
453,1632.602505,1607.556669,1657.64834
454,1676.076974,1627.849384,1724.304565
455,1671.799658,1610.040221,1733.559095
456,1659.503252,1627.75821,1691.248293
457,1671.69261,1659.617088,1683.768132
458,1660.30605,1623.36495,1697.24715
459,1646.47524,1612.136797,1680.813683
460,1651.128061,1600.478871,1701.777251
461,1662.654761,1621.496699,1703.812822
462,1660.488205,1639.64116,1681.33525
463,1660.477017,1615.257219,1705.696816
464,1668.22961,1642.33351,1694.125709
465,1671.696883,1650.637352,1692.756413
466,1666.736194,1637.810167,1695.662221
467,1657.646005,1639.593518,1675.698492
468,1668.039809,1625.030328,1711.04929
469,1669.857028,1630.524189,1709.189867
470,1657.858583,1620.242266,1695.474901
471,1660.365109,1628.843591,1691.886628
472,1660.312488,1643.40841,1677.216566
473,1647.24722,1622.269234,1672.225205
474,1669.957101,1655.39427,1684.519933
475,1665.842285,1639.008555,1692.676015
476,1661.923083,1627.689924,1696.156243
477,1644.189256,1633.218628,1655.159885
478,1659.130252,1613.812765,1704.447739
479,1650.253888,1622.409867,1678.097909
480,1653.195639,1635.661832,1670.729446
481,1661.293846,1623.831789,1698.755903
482,1666.289091,1612.41864,1720.159543
483,1658.730447,1649.061684,1668.39921
484,1663.076279,1633.42615,1692.726408
485,1662.37482,1647.232695,1677.516945
486,1676.515247,1648.836153,1704.19434
487,1678.451929,1658.023729,1698.880128
488,1665.37224,1628.04099,1702.70349
489,1650.113362,1605.773953,1694.452772
490,1625.596725,1605.800353,1645.393098
491,1643.776501,1614.598664,1672.954339
492,1653.105862,1620.031831,1686.179893
493,1653.181773,1615.549645,1690.813902
494,1636.362602,1597.688767,1675.036437
495,1656.651992,1631.732908,1681.571076
496,1672.907529,1625.60884,1720.206217
497,1654.35067,1614.875764,1693.825576
498,1658.65657,1635.461699,1681.851442
499,1661.506145,1629.193679,1693.818611
500,1644.267548,1613.409393,1675.125702
501,1657.372107,1634.908294,1679.83592
502,1662.083212,1639.324245,1684.842179
503,1657.410037,1622.082784,1692.737291
504,1670.910263,1641.846668,1699.973858
505,1660.724306,1633.073919,1688.374692
506,1657.374806,1634.490725,1680.258887
507,1662.119812,1639.569034,1684.67059
508,1656.008519,1633.406768,1678.61027
509,1652.745969,1635.708445,1669.783493
510,1646.833852,1633.364215,1660.303488
511,1652.84357,1621.962016,1683.725124
512,1679.148868,1652.612693,1705.685043
513,1656.407721,1625.755659,1687.059783
514,1650.634453,1624.401439,1676.867467
515,1663.670784,1630.934442,1696.407126
516,1660.695184,1646.782355,1674.608014
517,1668.296921,1643.883861,1692.70998
518,1657.512869,1636.731855,1678.293884
519,1670.73494,1642.304961,1699.164918
520,1677.163986,1633.346527,1720.981446
521,1648.461963,1622.995291,1673.928635
522,1670.516998,1639.511722,1701.522275
523,1646.112361,1637.296261,1654.928462
524,1649.622914,1608.639922,1690.605906
525,1632.876978,1607.526172,1658.227783
526,1644.086916,1629.350266,1658.823565
527,1659.71196,1634.269626,1685.154294
528,1662.282277,1633.916466,1690.648088
529,1669.262816,1648.525432,1690.000199
530,1649.4229,1631.528343,1667.317458
531,1656.205495,1635.792181,1676.618809
532,1651.417236,1609.10963,1693.724843
533,1667.538748,1655.060999,1680.016497
534,1654.143301,1604.436804,1703.849799
535,1651.413226,1620.977149,1681.849303
536,1651.0174,1619.352588,1682.682211
537,1658.133739,1623.281887,1692.985591
538,1645.226482,1624.548801,1665.904162
539,1666.974139,1644.28443,1689.663849
540,1659.366959,1637.688834,1681.045083
541,1673.620332,1629.537701,1717.702962
542,1658.887694,1631.591664,1686.183723
543,1668.088374,1633.575086,1702.601663
544,1672.899969,1658.39434,1687.405599
545,1649.035707,1628.25989,1669.811524
546,1644.593217,1608.26972,1680.916715
547,1653.835071,1624.879327,1682.790815
548,1660.111143,1615.962761,1704.259526
549,1648.752553,1612.279395,1685.22571
550,1645.201936,1597.482147,1692.921726
551,1631.615581,1609.931001,1653.30016
552,1663.505145,1615.738742,1711.271548
553,1669.098181,1656.340872,1681.85549
554,1661.202597,1631.595354,1690.80984
555,1654.470853,1607.741481,1701.200225
556,1655.757291,1634.702073,1676.812509
557,1669.072328,1626.478095,1711.666561
558,1663.393343,1632.723919,1694.062767
559,1639.991399,1617.543713,1662.439084
560,1650.975368,1613.245604,1688.705131
561,1665.115411,1636.53211,1693.698713
562,1661.10388,1636.789769,1685.417992
563,1639.424413,1611.354057,1667.494768
564,1670.740532,1628.719208,1712.761856
565,1630.283414,1599.753165,1660.813662
566,1670.787239,1632.426119,1709.148359
567,1668.249141,1625.064763,1711.433519
568,1656.141258,1615.139566,1697.14295
569,1656.122112,1611.081062,1701.163161
570,1654.804694,1634.872778,1674.73661
571,1670.668854,1643.50509,1697.832617
572,1652.404541,1629.597692,1675.21139
573,1651.007991,1621.12378,1680.892202
574,1644.004478,1624.348089,1663.660868
575,1636.704803,1622.964999,1650.444608
576,1644.420114,1600.971371,1687.868857
577,1677.03801,1638.342476,1715.733543
578,1654.614644,1635.857505,1673.371783
579,1665.223326,1630.354193,1700.092459
580,1647.769017,1623.868226,1671.669808
581,1666.17028,1643.474218,1688.866343
582,1680.352257,1657.200659,1703.503854
583,1664.10565,1639.151996,1689.059305
584,1659.079939,1637.660437,1680.499442
585,1648.547971,1630.410751,1666.68519
586,1677.31687,1634.499758,1720.133982
587,1660.100929,1624.733703,1695.468156
588,1651.810277,1622.543435,1681.077118
589,1650.576865,1601.992058,1699.161673
590,1663.484557,1618.468184,1708.500929
591,1650.064494,1609.399202,1690.729786
592,1656.577699,1626.553341,1686.602057
593,1655.849948,1623.147362,1688.552534
594,1635.406516,1601.920461,1668.89257
595,1640.289751,1598.639011,1681.94049
596,1674.468309,1638.297065,1710.639553
597,1661.732925,1609.68836,1713.77749
598,1656.239587,1642.690988,1669.788187
599,1651.780963,1617.555304,1686.006622
600,1664.109616,1638.003097,1690.216135
601,1662.616531,1633.837272,1691.395791
602,1662.030392,1632.824765,1691.23602
603,1663.95813,1614.326655,1713.589605
604,1669.082652,1648.947339,1689.217966
605,1679.29986,1648.596828,1710.002891
606,1651.285924,1641.253745,1661.318103
607,1645.491585,1622.85565,1668.12752
608,1664.104469,1639.227604,1688.981334
609,1652.308588,1620.53506,1684.082115
610,1667.192352,1618.55398,1715.830725
611,1657.565678,1605.488053,1709.643304
612,1653.236923,1610.01716,1696.456687
613,1659.595195,1614.574396,1704.615994
614,1654.231853,1628.827602,1679.636104
615,1665.491106,1612.078367,1718.903845
616,1661.76407,1635.107405,1688.420735
617,1673.677957,1639.976768,1707.379146
618,1651.339745,1620.313355,1682.366134
619,1668.817348,1644.522356,1693.11234
620,1649.538008,1632.504744,1666.571273
621,1668.768129,1640.586476,1696.949782
622,1659.56924,1611.586393,1707.552087
623,1669.213229,1634.573836,1703.852623
624,1673.796278,1646.624249,1700.968308
625,1662.646071,1598.551043,1726.741099
626,1668.152251,1641.879716,1694.424785
627,1663.55304,1628.893178,1698.212901
628,1653.657411,1636.950132,1670.364691
629,1654.201526,1622.285324,1686.117727
630,1666.930284,1624.754834,1709.105735
631,1645.767619,1627.423915,1664.111324
632,1666.046677,1651.799782,1680.293572
633,1660.812993,1629.603809,1692.022177
634,1657.095255,1615.250165,1698.940344
635,1655.635603,1624.049567,1687.22164
636,1656.112357,1615.172064,1697.052649
637,1659.687793,1629.507003,1689.868583
638,1659.988954,1640.764451,1679.213458
639,1657.933037,1635.612595,1680.253478
640,1655.799509,1626.397846,1685.201172
641,1670.916658,1644.375273,1697.458043
642,1660.089796,1629.374291,1690.805302
643,1657.114996,1625.276098,1688.953894
644,1652.020114,1591.634986,1712.405242
645,1643.871286,1612.888641,1674.853931
646,1651.388503,1633.923926,1668.853079
647,1647.172858,1619.154318,1675.191397
648,1660.683144,1621.606903,1699.759384
649,1644.652385,1610.492,1678.81277
650,1652.668883,1623.086664,1682.251102
651,1649.906464,1626.314358,1673.498569
652,1652.548822,1622.871876,1682.225768
653,1652.362593,1610.83804,1693.887146
654,1646.367416,1591.985526,1700.749306
655,1657.001836,1608.516177,1705.487494
656,1650.451375,1629.512465,1671.390285
657,1662.200319,1634.845963,1689.554675
658,1670.10065,1631.698604,1708.502696
659,1643.885677,1613.188841,1674.582513
660,1663.28094,1655.923522,1670.638359
661,1651.619569,1613.552251,1689.686888
662,1680.940494,1636.305283,1725.575705
663,1670.262175,1632.277198,1708.247152
664,1640.642636,1598.955823,1682.329449
665,1661.735541,1648.692086,1674.778996
666,1655.562868,1608.480173,1702.645563
667,1652.734178,1626.349133,1679.119223
668,1647.385953,1615.523904,1679.248002
669,1659.649622,1622.112581,1697.186662
670,1646.487886,1625.562326,1667.413446
671,1656.371541,1596.710102,1716.03298
672,1659.585873,1627.646498,1691.525249
673,1648.292358,1623.984397,1672.60032
674,1669.584079,1633.262606,1705.905552
675,1652.248488,1617.21608,1687.280896
676,1650.464622,1636.729542,1664.199703
677,1652.441586,1617.70384,1687.179333
678,1661.730087,1631.315817,1692.144357
679,1660.407823,1632.045757,1688.769889
680,1659.795927,1633.601281,1685.990574
681,1647.476627,1610.040776,1684.912477
682,1660.68042,1624.364405,1696.996435
683,1661.916179,1632.560138,1691.27222
684,1651.287271,1638.059571,1664.514971
685,1657.83873,1627.06147,1688.61599
686,1651.846844,1619.996885,1683.696804
687,1651.057372,1631.779788,1670.334955
688,1650.43226,1633.56522,1667.2993
689,1659.899602,1625.673348,1694.125856
690,1652.490791,1620.957874,1684.023709
691,1652.20193,1636.358714,1668.045147
692,1654.235865,1611.546458,1696.925272
693,1665.209734,1627.538841,1702.880626
694,1682.064507,1637.092357,1727.036657
695,1655.536435,1595.316129,1715.756741
696,1653.033289,1625.479694,1680.586883
697,1655.952376,1638.404766,1673.499986
698,1654.555089,1633.321962,1675.788216
699,1658.562358,1608.233373,1708.891343
700,1662.24153,1641.245318,1683.237742
701,1645.152362,1629.832372,1660.472352
702,1640.985153,1610.55601,1671.414296
703,1660.160263,1629.48537,1690.835156
704,1645.44359,1618.882698,1672.004481
705,1649.231741,1629.629539,1668.833944
706,1664.327364,1633.311249,1695.343478
707,1670.32029,1620.039491,1720.601089
708,1664.724464,1638.010765,1691.438164
709,1658.748546,1638.229357,1679.267734
710,1653.741917,1642.96556,1664.518275
711,1681.829385,1630.598991,1733.05978
712,1669.067941,1634.205461,1703.930422
713,1661.290457,1647.884502,1674.696412
714,1661.47534,1625.024933,1697.925748
715,1661.233977,1639.087724,1683.380229
716,1658.826031,1632.131078,1685.520985
717,1649.042815,1628.356039,1669.72959
718,1653.953918,1621.363982,1686.543855
719,1648.218295,1619.150962,1677.285628
720,1668.790179,1644.384067,1693.19629
721,1658.594907,1625.513939,1691.675874
722,1665.739839,1620.936001,1710.543677
723,1677.084439,1654.797568,1699.37131
724,1671.497127,1644.036845,1698.957409
725,1665.069064,1625.534137,1704.603992
726,1667.765146,1631.026335,1704.503956
727,1660.900836,1606.4672,1715.334472
728,1649.4508,1616.322691,1682.578908
729,1648.55753,1627.571769,1669.543292
730,1667.272244,1647.354105,1687.190383
731,1661.758202,1637.887495,1685.628909
732,1641.636732,1600.291706,1682.981759
733,1667.862096,1643.327322,1692.396869
734,1649.284689,1617.95252,1680.616858
735,1667.576746,1650.278334,1684.875157
736,1644.396263,1623.196661,1665.595865
737,1658.445004,1616.37859,1700.511419
738,1663.944008,1613.061923,1714.826092
739,1643.307701,1611.182633,1675.432769
740,1666.070155,1601.971421,1730.168889
741,1664.441942,1621.968389,1706.915495
742,1661.180385,1622.945608,1699.415162
743,1654.650858,1628.548124,1680.753591
744,1665.358675,1607.314274,1723.403076
745,1676.131078,1637.580885,1714.68127
746,1659.14716,1634.4227,1683.871621
747,1659.555147,1618.910671,1700.199623
748,1666.415921,1646.031687,1686.800155
749,1670.288826,1638.902623,1701.675029
750,1662.462231,1611.376066,1713.548397
751,1644.649144,1609.514568,1679.783719
752,1652.437039,1615.003881,1689.870198
753,1629.00696,1576.98747,1681.026449
754,1652.647017,1616.018003,1689.27603
755,1643.846765,1622.576651,1665.116879
756,1644.061037,1608.772215,1679.349858
757,1646.291731,1608.042281,1684.541181
758,1651.740424,1622.641816,1680.839031
759,1667.370952,1633.100613,1701.64129
760,1654.795274,1641.262623,1668.327926
761,1649.692,1625.908325,1673.475674
762,1662.715097,1618.553869,1706.876325
763,1651.296214,1623.251484,1679.340945
764,1657.021313,1642.018582,1672.024045
765,1637.601947,1607.03115,1668.172744
766,1668.000577,1647.606404,1688.39475
767,1657.181429,1627.665769,1686.697088
768,1651.730533,1617.658621,1685.802444
769,1661.026715,1644.282884,1677.770547
770,1663.07084,1624.4922,1701.649481
771,1655.731863,1632.036989,1679.426738
772,1631.484485,1621.199293,1641.769677
773,1660.996603,1636.000616,1685.992591
774,1655.249451,1644.103059,1666.395843
775,1653.515224,1637.79395,1669.236498
776,1636.959409,1617.700227,1656.21859
777,1667.08607,1618.052519,1716.119621
778,1652.493648,1627.861682,1677.125614
779,1648.632777,1620.302926,1676.962629
780,1649.313185,1632.521991,1666.104379
781,1657.592155,1610.751541,1704.43277


==> data/train/sac_nc.csv <==
iter,obj,min,max
1,1142.059789,1109.43417,1174.685409
2,1278.953462,1235.754737,1322.152187
3,1382.885081,1346.585653,1419.184509
4,1435.790861,1410.88407,1460.697651
5,1477.608365,1447.692183,1507.524547
6,1500.621759,1476.150765,1525.092754
7,1520.947404,1486.349334,1555.545474
8,1528.215263,1497.127343,1559.303184
9,1532.069926,1484.959591,1579.180261
10,1527.606533,1511.564461,1543.648605
11,1551.815858,1542.611109,1561.020608
12,1551.237833,1535.484717,1566.990948
13,1556.229063,1512.540413,1599.917714
14,1566.769586,1543.743245,1589.795927
15,1588.596324,1551.895063,1625.297586
16,1589.183987,1563.416414,1614.951559
17,1583.218585,1572.480892,1593.956279
18,1577.563184,1552.229942,1602.896425
19,1595.460556,1551.231709,1639.689403
20,1595.935963,1572.605527,1619.2664
21,1590.797539,1569.767057,1611.828021
22,1595.1983,1560.326621,1630.069979
23,1619.128236,1578.704918,1659.551555
24,1617.075848,1598.863593,1635.288104
25,1623.428281,1596.582191,1650.27437
26,1620.167818,1596.499844,1643.835791
27,1618.091801,1580.954701,1655.228902
28,1621.565601,1593.270901,1649.860301
29,1635.405742,1609.078339,1661.733145
30,1631.673982,1605.448726,1657.899239
31,1632.454457,1605.429093,1659.479822
32,1632.538664,1604.239992,1660.837336
33,1626.206216,1602.848616,1649.563817
34,1648.23735,1630.773658,1665.701043
35,1642.667076,1616.186746,1669.147406
36,1656.79005,1634.075817,1679.504283
37,1638.621692,1580.958687,1696.284697
38,1672.326674,1666.612087,1678.041261
39,1647.380026,1618.055327,1676.704725
40,1658.842632,1627.51237,1690.172893
41,1657.135442,1640.981106,1673.289777
42,1648.075511,1624.044881,1672.106142
43,1645.554483,1618.879217,1672.229749
44,1647.740787,1630.55213,1664.929443
45,1657.211563,1622.597147,1691.825979
46,1669.840533,1614.888473,1724.792594
47,1649.074115,1613.9584,1684.18983
48,1658.733002,1630.018723,1687.44728
49,1644.558202,1618.951245,1670.165158
50,1658.516531,1624.604902,1692.428161
51,1657.301375,1620.024636,1694.578113
52,1650.436739,1615.913227,1684.96025
53,1645.208556,1623.039529,1667.377582
54,1644.466995,1606.698335,1682.235656
55,1656.123149,1634.226518,1678.01978
56,1656.228535,1625.84448,1686.612591
57,1669.655934,1641.886442,1697.425426
58,1648.296647,1603.15422,1693.439074
59,1645.590256,1622.676663,1668.503848
60,1656.614793,1634.922736,1678.306851
61,1655.027528,1626.276335,1683.77872
62,1675.534537,1653.80784,1697.261234
63,1646.452362,1611.335193,1681.569531
64,1681.030711,1660.038312,1702.02311
65,1652.499165,1621.941404,1683.056926
66,1645.86839,1603.043984,1688.692796
67,1651.723682,1625.033768,1678.413596
68,1654.783759,1612.972932,1696.594585
69,1653.911879,1626.504675,1681.319083
70,1639.782619,1616.161766,1663.403471
71,1664.524709,1641.195722,1687.853696
72,1657.931595,1627.270764,1688.592426
73,1660.411607,1633.158251,1687.664963
74,1652.54565,1614.610263,1690.481036
75,1667.039478,1646.616363,1687.462592
76,1657.360141,1629.649553,1685.070729
77,1653.021358,1621.338913,1684.703802
78,1651.667389,1615.335753,1687.999025
79,1675.331795,1648.40435,1702.25924
80,1648.902646,1633.950449,1663.854842
81,1664.122577,1638.315562,1689.929592
82,1648.283337,1629.656319,1666.910356
83,1664.027798,1646.226098,1681.829499
84,1670.899432,1629.339196,1712.459669
85,1653.787584,1611.973467,1695.601701
86,1651.890985,1637.554777,1666.227193
87,1664.675342,1612.735494,1716.61519
88,1665.708638,1641.889207,1689.528069
89,1668.203976,1639.862847,1696.545106
90,1639.355746,1611.252953,1667.45854
91,1666.271645,1640.757521,1691.785768
92,1668.685962,1627.159776,1710.212148
93,1671.581087,1655.638215,1687.523959
94,1646.342596,1615.40272,1677.282473
95,1664.185718,1631.402667,1696.968769
96,1652.065575,1603.364707,1700.766443
97,1656.921126,1647.151684,1666.690568
98,1661.205031,1630.527995,1691.882066
99,1654.495836,1630.052719,1678.938953
100,1672.017595,1643.526712,1700.508477
101,1657.482976,1618.722637,1696.243314
102,1649.312564,1618.297218,1680.32791
103,1663.789432,1623.72307,1703.855793
104,1656.145098,1619.997614,1692.292582
105,1652.403181,1633.412923,1671.39344
106,1649.482689,1633.675372,1665.290006
107,1670.580263,1641.528009,1699.632517
108,1645.027469,1589.836931,1700.218007
109,1644.831339,1592.006176,1697.656501
110,1662.420282,1633.640749,1691.199815
111,1665.054909,1617.73164,1712.378177
112,1652.902487,1626.515056,1679.289918
113,1655.061287,1627.145121,1682.977453
114,1652.648447,1620.81252,1684.484373
115,1657.495544,1604.824057,1710.167031
116,1656.712386,1625.519533,1687.905238
117,1647.393266,1612.7288,1682.057733
118,1663.95639,1631.641477,1696.271304
119,1676.506194,1628.258573,1724.753814
120,1656.702991,1618.411412,1694.994569
121,1673.676955,1624.914926,1722.438983
122,1666.002487,1650.905907,1681.099067
123,1669.332509,1639.213732,1699.451286
124,1664.64068,1615.412638,1713.868722
125,1648.323192,1621.460515,1675.185869
126,1666.124748,1651.973834,1680.275662
127,1658.653682,1613.87974,1703.427624
128,1666.500133,1615.927495,1717.072771
129,1665.89216,1642.59427,1689.19005
130,1644.562836,1622.375429,1666.750242
131,1649.117384,1622.014065,1676.220704
132,1646.579724,1616.861444,1676.298004
133,1645.976767,1625.020807,1666.932727
134,1638.292267,1604.03259,1672.551944
135,1669.973073,1624.401131,1715.545014
136,1675.027161,1647.653482,1702.40084
137,1643.398892,1623.943923,1662.853861
138,1644.879123,1613.889614,1675.868632
139,1666.648984,1625.796338,1707.501629
140,1655.92791,1643.287533,1668.568286
141,1640.352579,1615.885274,1664.819884
142,1669.778113,1645.720245,1693.835981
143,1659.197789,1631.41159,1686.983988
144,1659.973158,1618.4389,1701.507415
145,1660.614302,1625.685761,1695.542843
146,1646.894203,1618.288628,1675.499779
147,1657.137996,1625.146364,1689.129628
148,1656.276932,1623.549056,1689.004807
149,1657.553604,1625.367537,1689.739671
150,1659.535936,1632.416889,1686.654983
151,1662.116159,1612.350124,1711.882194
152,1649.845473,1630.002129,1669.688817
153,1653.310358,1624.479805,1682.14091
154,1659.575653,1640.574042,1678.577264
155,1660.972217,1626.218118,1695.726315
156,1655.801254,1628.597975,1683.004534
157,1658.746495,1621.743738,1695.749252
158,1652.698744,1630.722675,1674.674813
159,1658.755583,1625.224559,1692.286607
160,1682.763669,1633.093264,1732.434073
161,1645.263434,1620.835828,1669.691039
162,1661.267296,1622.81753,1699.717062
163,1661.546565,1639.723972,1683.369158
164,1658.205656,1619.750156,1696.661157
165,1658.142558,1634.492838,1681.792279
166,1655.85058,1623.596291,1688.104869
167,1666.580107,1633.697906,1699.462308
168,1642.295528,1611.132564,1673.458493
169,1662.21032,1634.268933,1690.151706
170,1645.900043,1596.128962,1695.671123
171,1657.217867,1621.510016,1692.925717
172,1664.746519,1639.90538,1689.587659
173,1659.414697,1639.654219,1679.175176
174,1657.88152,1612.17878,1703.58426
175,1665.002705,1633.33448,1696.670931
176,1648.979044,1626.698871,1671.259216
177,1677.885742,1644.956495,1710.81499
178,1648.321597,1624.073477,1672.569718
179,1643.459612,1621.557532,1665.361691
180,1661.898402,1645.217981,1678.578823
181,1649.056326,1629.28017,1668.832483
182,1662.77867,1635.618111,1689.939228
183,1646.31899,1629.030027,1663.607952
184,1654.680791,1613.996853,1695.364729
185,1677.894444,1655.261677,1700.527212
186,1656.68295,1637.810668,1675.555232
187,1649.867975,1630.730745,1669.005205
188,1650.060159,1617.32515,1682.795169
189,1646.119049,1635.143156,1657.094942
190,1667.969736,1651.635413,1684.304058
191,1649.539017,1618.108025,1680.970008
192,1666.925262,1638.444484,1695.406041
193,1667.189557,1626.862263,1707.516851
194,1643.222107,1618.668363,1667.775851
195,1663.674809,1634.067885,1693.281732
196,1654.410162,1623.155905,1685.66442
197,1652.827278,1636.861659,1668.792898
198,1667.26311,1630.993267,1703.532954
199,1659.821201,1632.18271,1687.459691
200,1669.040349,1639.369539,1698.711159
201,1654.709241,1622.042036,1687.376445
202,1657.380106,1623.163547,1691.596664
203,1672.137859,1650.226164,1694.049553
204,1665.138618,1638.843122,1691.434115
205,1655.733028,1627.195274,1684.270781
206,1643.614223,1619.629888,1667.598558
207,1662.731012,1634.655659,1690.806365
208,1643.071288,1619.673858,1666.468717
209,1658.511656,1646.8794,1670.143912
210,1640.334853,1606.600981,1674.068725
211,1646.650227,1633.874402,1659.426053
212,1654.249831,1615.125327,1693.374334
213,1655.334982,1633.373764,1677.296201
214,1648.685391,1609.843049,1687.527733
215,1651.987929,1623.046218,1680.929639
216,1658.169647,1619.494554,1696.84474
217,1648.229156,1602.516724,1693.941589
218,1665.212199,1622.639851,1707.784548
219,1637.972372,1602.507438,1673.437307
220,1652.405463,1611.510225,1693.3007
221,1661.639027,1643.577489,1679.700566
222,1658.764583,1616.868645,1700.660521
223,1653.140926,1612.398305,1693.883546
224,1640.452592,1615.219187,1665.685998
225,1645.344872,1615.412419,1675.277324
226,1651.649542,1635.075996,1668.223088
227,1663.849237,1651.301139,1676.397335
228,1631.94344,1607.419003,1656.467878
229,1658.058629,1634.079587,1682.03767
230,1654.08125,1636.401619,1671.760881
231,1658.193297,1636.937492,1679.449101
232,1661.495485,1638.850055,1684.140915
233,1664.082774,1621.909649,1706.255899
234,1655.225673,1622.800908,1687.650438
235,1654.060817,1616.52815,1691.593484
236,1672.347406,1665.234409,1679.460403
237,1652.087556,1626.190461,1677.984651
238,1659.046509,1639.528825,1678.564193
239,1660.562038,1631.444687,1689.679388
240,1668.951949,1628.89899,1709.004907
241,1663.30105,1642.79428,1683.80782
242,1648.225041,1611.672783,1684.777299
243,1650.019453,1621.201858,1678.837049
244,1654.782072,1636.008698,1673.555447
245,1663.581131,1620.171868,1706.990394
246,1641.772801,1615.014761,1668.530841
247,1654.372119,1615.967082,1692.777156
248,1641.367911,1599.414899,1683.320923
249,1656.450259,1605.870649,1707.02987
250,1665.320966,1622.180024,1708.461908
251,1661.309863,1622.155144,1700.464582
252,1655.112527,1620.340169,1689.884886
253,1675.623941,1633.690639,1717.557243
254,1652.644244,1641.62921,1663.659279
255,1672.95846,1659.035889,1686.881032
256,1663.497499,1628.364382,1698.630616
257,1646.147319,1621.201048,1671.09359
258,1652.446318,1630.374122,1674.518514
259,1644.82908,1632.616691,1657.041469
260,1657.954066,1627.568487,1688.339646
261,1660.179263,1627.84179,1692.516737
262,1644.724052,1630.212657,1659.235448
263,1655.680751,1620.799127,1690.562375
264,1666.596173,1636.733371,1696.458975
265,1662.894997,1649.980787,1675.809206
266,1659.324223,1630.819356,1687.829091
267,1665.37933,1610.728147,1720.030514
268,1654.511067,1614.845569,1694.176566
269,1645.748274,1606.621988,1684.874561
270,1667.622935,1643.915162,1691.330709
271,1652.569,1613.298469,1691.839532
272,1649.086981,1614.881304,1683.292658
273,1662.971005,1651.248845,1674.693165
274,1645.79809,1612.327977,1679.268202
275,1656.341185,1640.449575,1672.232795
276,1656.733832,1617.396241,1696.071423
277,1646.912019,1618.389682,1675.434357
278,1641.709694,1604.549978,1678.86941
279,1668.359402,1636.07801,1700.640795
280,1650.536891,1627.225048,1673.848734
281,1661.508516,1642.965276,1680.051756
282,1654.654778,1624.505842,1684.803713
283,1661.930956,1643.979064,1679.882847
284,1656.423012,1642.181969,1670.664055
285,1647.723816,1596.25506,1699.192572
286,1643.88721,1614.117773,1673.656647
287,1660.334654,1626.029576,1694.639732
288,1652.34572,1623.94829,1680.743149
289,1661.730881,1618.296031,1705.16573
290,1657.466173,1631.360083,1683.572263
291,1665.556161,1637.443783,1693.66854
292,1647.598351,1614.06652,1681.130181
293,1651.79169,1627.324212,1676.259168
294,1656.501398,1617.184102,1695.818693
295,1651.727115,1626.070044,1677.384186
296,1651.743274,1628.412295,1675.074253
297,1659.372411,1621.91691,1696.827911
298,1653.453084,1619.044695,1687.861472
299,1640.398538,1603.460125,1677.336951
300,1660.675858,1619.932657,1701.419058
301,1663.650175,1648.233175,1679.067176
302,1663.820184,1607.007526,1720.632843
303,1654.509019,1632.274096,1676.743943
304,1668.121693,1635.764934,1700.478453
305,1654.138797,1622.249391,1686.028203
306,1647.379744,1616.852249,1677.907239
307,1643.146877,1617.033302,1669.260452
308,1661.77654,1617.855563,1705.697516
309,1655.155037,1623.930898,1686.379176
310,1661.92345,1641.918723,1681.928178
311,1650.821518,1616.512228,1685.130808
312,1641.197527,1609.61602,1672.779033
313,1664.351033,1616.475888,1712.226178
314,1685.283235,1647.678818,1722.887652
315,1666.405461,1640.896645,1691.914277
316,1669.354762,1654.168814,1684.54071
317,1652.425729,1625.371767,1679.479692
318,1670.658968,1645.476572,1695.841363
319,1658.402969,1611.391141,1705.414798
320,1668.729297,1643.015791,1694.442803
321,1671.48315,1646.297445,1696.668855
322,1651.38389,1614.10877,1688.659009
323,1657.127646,1630.347324,1683.907968
324,1673.795952,1639.088308,1708.503596
325,1636.087979,1616.292844,1655.883114
326,1650.312134,1627.050924,1673.573343
327,1664.196469,1635.245082,1693.147856
328,1660.9575,1610.268807,1711.646193
329,1641.056575,1637.203036,1644.910114
330,1642.89173,1617.210663,1668.572797
331,1669.952467,1650.649205,1689.25573
332,1680.247638,1652.859835,1707.635441
333,1655.443239,1613.218186,1697.668291
334,1677.119902,1648.979931,1705.259873
335,1666.488632,1631.638831,1701.338434
336,1665.471793,1645.737547,1685.206038
337,1656.705824,1623.995943,1689.415706
338,1658.985651,1632.840639,1685.130662
339,1661.330914,1641.177991,1681.483838
340,1649.291019,1618.55913,1680.022908
341,1655.832234,1626.858615,1684.805853
342,1654.023572,1628.943336,1679.103808
343,1644.417587,1608.068331,1680.766843
344,1642.753731,1619.333525,1666.173937
345,1656.804211,1626.581879,1687.026544
346,1667.562167,1645.277513,1689.846822
347,1665.725957,1623.309795,1708.142119
348,1657.803671,1636.745919,1678.861424
349,1661.30813,1640.674311,1681.941948
350,1662.822713,1639.810368,1685.835057
351,1652.724248,1640.596895,1664.8516
352,1653.108804,1623.875401,1682.342207
353,1652.185622,1620.128748,1684.242497
354,1653.122604,1632.53537,1673.709839
355,1645.225067,1636.965896,1653.484239
356,1650.627235,1623.8713,1677.383171
357,1662.12045,1625.217686,1699.023214
358,1660.689481,1625.984807,1695.394154
359,1654.417241,1636.887727,1671.946755
360,1660.283325,1628.418946,1692.147705
361,1663.788371,1625.530661,1702.046081
362,1661.918311,1621.130129,1702.706492
363,1657.939481,1630.331464,1685.547497
364,1655.487196,1607.560514,1703.413879
365,1630.896358,1600.637671,1661.155044
366,1658.577275,1627.540944,1689.613606
367,1664.757489,1644.662438,1684.85254
368,1656.72238,1612.10335,1701.34141
369,1659.933784,1628.447078,1691.420491
370,1655.142879,1621.441006,1688.844752
371,1661.266235,1627.392332,1695.140138
372,1671.851219,1645.805924,1697.896515
373,1663.731677,1636.568368,1690.894987
374,1672.5047,1641.347366,1703.662034
375,1654.424031,1634.934597,1673.913465
376,1659.115456,1643.294451,1674.93646
377,1639.673984,1606.522801,1672.825166
378,1651.129128,1622.558426,1679.699829
379,1642.430539,1613.93336,1670.927718
380,1654.92238,1626.168312,1683.676448
381,1650.196492,1609.004729,1691.388255
382,1654.015173,1622.955424,1685.074923
383,1660.912791,1641.097171,1680.728412
384,1656.323723,1626.391273,1686.256173
385,1649.40529,1630.141154,1668.669426
386,1647.834879,1618.193157,1677.4766
387,1644.9507,1621.425309,1668.476092
388,1647.979706,1621.412871,1674.546541
389,1668.965955,1655.979699,1681.95221
390,1654.690366,1646.674696,1662.706036
391,1673.295302,1620.582634,1726.00797
392,1649.530164,1617.32738,1681.732947
393,1649.88356,1623.894116,1675.873004
394,1666.509698,1644.984623,1688.034774
395,1650.409315,1618.048496,1682.770135
396,1664.413872,1644.137654,1684.690089
397,1653.097208,1615.153333,1691.041082
398,1655.125504,1620.390962,1689.860046
399,1666.960129,1639.471486,1694.448772
400,1657.106224,1637.449671,1676.762777
401,1663.284482,1635.029943,1691.53902
402,1651.647523,1626.446005,1676.849042
403,1647.570399,1636.430504,1658.710295
404,1658.364514,1616.200369,1700.528659
405,1652.019286,1623.880968,1680.157603
406,1650.161948,1626.336817,1673.987078
407,1661.831406,1626.331656,1697.331155
408,1644.885458,1625.865658,1663.905259
409,1649.986974,1623.37759,1676.596357
410,1648.901556,1617.935447,1679.867666
411,1659.430273,1611.585423,1707.275124
412,1650.60105,1618.095563,1683.106537
413,1657.671494,1623.467517,1691.875471
414,1665.006258,1637.618956,1692.393559
415,1658.649147,1636.028786,1681.269508
416,1658.843002,1636.806376,1680.879628
417,1653.594469,1615.832664,1691.356274
418,1676.987357,1637.074821,1716.899892
419,1663.189253,1621.653778,1704.724728
420,1671.177824,1659.762757,1682.592892
421,1634.903589,1594.424438,1675.38274
422,1650.37379,1624.639927,1676.107653
423,1669.825797,1643.654832,1695.996761
424,1648.978909,1620.920494,1677.037324
425,1656.2407,1606.878697,1705.602703
426,1643.234412,1635.102708,1651.366116
427,1674.608862,1625.049759,1724.167966
428,1650.765884,1623.238259,1678.29351
429,1655.180772,1618.793517,1691.568028
430,1654.406068,1628.936863,1679.875274
431,1671.95173,1644.579118,1699.324343
432,1652.872554,1626.442917,1679.302191
433,1665.607263,1638.853967,1692.36056
434,1651.734135,1636.073495,1667.394776
435,1675.239761,1649.337345,1701.142178
436,1663.987859,1605.682681,1722.293036
437,1652.501373,1617.470361,1687.532386
438,1675.228052,1650.447596,1700.008508
439,1653.489589,1628.343875,1678.635303
440,1635.011496,1598.965084,1671.057908
441,1667.211418,1634.890947,1699.53189
442,1667.0862,1644.474495,1689.697905
443,1650.853839,1624.561715,1677.145964
444,1652.653851,1610.813379,1694.494323
445,1660.145604,1639.858016,1680.433192
446,1638.834561,1606.364947,1671.304175
447,1667.968614,1627.510103,1708.427126
448,1657.4394,1637.199658,1677.679141
449,1658.411298,1613.430655,1703.39194
450,1658.679047,1650.557896,1666.800197
451,1649.307831,1615.926049,1682.689613
452,1663.328032,1615.699556,1710.956508
453,1647.124626,1614.822198,1679.427054
454,1633.994263,1603.06249,1664.926035
455,1672.031783,1624.658772,1719.404794
456,1671.692972,1604.31188,1739.074064
457,1660.53582,1632.87734,1688.1943
458,1669.902855,1656.116316,1683.689394
459,1661.161812,1623.569471,1698.754153
460,1646.252023,1609.468593,1683.035453
461,1649.62439,1601.184829,1698.06395
462,1664.452797,1625.110506,1703.795088
463,1658.727443,1634.868938,1682.585948
464,1660.415846,1611.411662,1709.42003
465,1670.925876,1645.529551,1696.3222
466,1671.348167,1648.911292,1693.785043
467,1666.225093,1637.104215,1695.345971
468,1657.034755,1638.741696,1675.327814
469,1667.620444,1626.977505,1708.263383
470,1667.847672,1625.677175,1710.018168
471,1655.573314,1618.936369,1692.210259
472,1662.585329,1630.418297,1694.75236
473,1662.953987,1644.540499,1681.367476
474,1646.101295,1621.187771,1671.01482
475,1672.413165,1660.485412,1684.340918
476,1671.122891,1644.361379,1697.884403
477,1666.347453,1631.510164,1701.184742
478,1645.558696,1631.198238,1659.919154
479,1661.646629,1616.63326,1706.659999
480,1649.851682,1625.756558,1673.946805
481,1654.810895,1637.560285,1672.061505
482,1662.882106,1629.079365,1696.684847
483,1669.703517,1616.4718,1722.935234
484,1654.136278,1647.533727,1660.738829
485,1663.104703,1631.228597,1694.980809
486,1665.805528,1647.120055,1684.491001
487,1675.086855,1647.645689,1702.52802
488,1676.722514,1653.736171,1699.708858
489,1668.174521,1626.289117,1710.059924
490,1654.55213,1616.285487,1692.818773
491,1633.759325,1605.148015,1662.370634
492,1648.317973,1616.829569,1679.806378
493,1654.794536,1623.897219,1685.691852
494,1660.291335,1622.677107,1697.905562
495,1639.536986,1603.241018,1675.832954
496,1660.92048,1630.945315,1690.895645
497,1676.605481,1622.61706,1730.593902
498,1657.605888,1615.869653,1699.342124
499,1657.974245,1637.317492,1678.630998
500,1663.106995,1633.800852,1692.413137
501,1644.595403,1609.929845,1679.26096
502,1652.456682,1622.54552,1682.367844
503,1662.263533,1630.941416,1693.58565
504,1656.638252,1620.418027,1692.858478
505,1667.404587,1630.976361,1703.832813
506,1659.670822,1633.660335,1685.681309
507,1657.592226,1633.401974,1681.782478
508,1663.351001,1632.607147,1694.094855
509,1653.48999,1628.944229,1678.035751
510,1657.03213,1637.97026,1676.094001
511,1651.779311,1628.954544,1674.604078
512,1658.164667,1626.836713,1689.49262
513,1677.445543,1650.994152,1703.896934
514,1659.306122,1627.347223,1691.265021
515,1648.326939,1615.759622,1680.894257
516,1666.733971,1627.620739,1705.847203
517,1662.927438,1643.154929,1682.699947
518,1668.678317,1647.472668,1689.883966
519,1657.508768,1639.766515,1675.251022
520,1672.974203,1648.679798,1697.268609
521,1674.996828,1629.770037,1720.223618
522,1650.623196,1627.304549,1673.941844
523,1670.766461,1640.181588,1701.351335
524,1644.87153,1637.5168,1652.22626
525,1648.540201,1610.3159,1686.764501
526,1630.303502,1609.351785,1651.255219
527,1644.680566,1630.37242,1658.988713
528,1658.741762,1635.113331,1682.370192
529,1659.235857,1628.371225,1690.100488
530,1664.099673,1640.669603,1687.529744
531,1647.995435,1629.237188,1666.753681
532,1652.542827,1629.226967,1675.858687
533,1642.976492,1605.217857,1680.735127
534,1665.237799,1651.483014,1678.992584
535,1650.756398,1602.106533,1699.406263
536,1642.691522,1605.828442,1679.554602
537,1646.796817,1617.32,1676.273634
538,1654.229997,1622.242793,1686.217201
539,1645.125362,1616.48496,1673.765763
540,1662.055542,1643.287795,1680.823289
541,1655.984958,1631.61158,1680.358335
542,1668.287056,1623.960112,1712.613999
543,1654.513374,1627.130598,1681.896151
544,1660.456128,1627.78485,1693.127406
545,1668.381883,1652.403168,1684.360599
546,1642.884093,1628.688152,1657.080033
547,1641.671938,1605.512526,1677.831349
548,1647.229799,1629.340699,1665.118899
549,1653.016321,1621.084363,1684.948278
550,1652.844481,1613.537608,1692.151354
551,1646.198521,1603.858805,1688.538238
552,1627.027951,1610.404042,1643.65186
553,1661.858086,1623.20952,1700.506653
554,1668.150836,1642.654418,1693.647254
555,1663.646519,1631.802392,1695.490647
556,1653.054599,1607.075336,1699.033862
557,1655.578035,1623.328265,1687.827805
558,1669.729559,1637.841767,1701.617351
559,1660.791945,1631.062505,1690.521385
560,1641.298674,1619.729515,1662.867833
561,1651.48593,1613.330273,1689.641587
562,1667.272961,1636.321353,1698.22457
563,1662.712488,1638.137899,1687.287077
564,1635.183492,1608.427951,1661.939032
565,1666.888124,1630.255464,1703.520784
566,1627.184258,1597.331869,1657.036646
567,1665.776065,1625.704851,1705.847279
568,1662.536073,1619.610014,1705.462133
569,1650.493756,1606.361282,1694.62623
570,1653.404947,1608.217312,1698.592582
571,1648.787044,1633.202665,1664.371423
572,1666.790509,1637.484408,1696.09661
573,1653.743442,1625.512999,1681.973885
574,1650.762836,1618.316875,1683.208797
575,1647.359254,1627.542477,1667.176031
576,1633.317014,1615.91015,1650.723877
577,1642.74761,1602.967592,1682.527629
578,1677.165054,1640.832678,1713.49743
579,1654.277542,1636.924315,1671.63077
580,1666.958607,1634.238372,1699.678843
581,1645.580959,1623.381227,1667.78069
582,1667.82332,1643.710802,1691.935838
583,1681.184705,1656.97191,1705.3975
584,1664.736757,1640.422573,1689.05094
585,1656.552167,1632.49311,1680.611224
586,1651.312251,1629.063275,1673.561228
587,1678.735167,1635.993837,1721.476497
588,1661.540355,1622.567852,1700.512858
589,1652.72683,1621.068448,1684.385211
590,1650.958533,1604.314377,1697.602689
591,1665.395244,1624.650573,1706.139915
592,1649.529878,1611.620608,1687.439148
593,1654.114496,1626.583674,1681.645317
594,1653.883948,1621.65076,1686.117135
595,1633.618742,1601.989343,1665.248142
596,1641.776544,1599.193454,1684.359635
597,1677.785677,1637.990457,1717.580896
598,1663.356129,1610.600441,1716.111818
599,1658.39175,1643.813917,1672.969583
600,1652.440939,1619.184169,1685.69771
601,1665.545799,1641.431577,1689.660022
602,1662.512668,1633.142268,1691.883068
603,1661.719395,1632.885982,1690.552809
604,1665.051607,1613.490248,1716.612966
605,1670.658066,1649.804946,1691.511186
606,1678.459549,1644.975923,1711.943175
607,1650.712061,1639.477218,1661.946903
608,1645.589153,1624.935037,1666.243268
609,1663.746677,1639.002537,1688.490816
610,1657.361606,1628.943759,1685.779452
611,1667.711797,1616.463628,1718.959965
612,1660.775899,1609.393301,1712.158496
613,1654.025037,1610.153542,1697.896531
614,1663.288287,1619.370284,1707.206291
615,1654.677034,1629.741475,1679.612593
616,1664.625035,1609.958824,1719.291247
617,1666.212981,1644.531319,1687.894642
618,1677.575682,1650.897104,1704.25426
619,1654.248608,1626.371264,1682.125952
620,1672.30517,1649.991539,1694.6188
621,1647.440305,1625.569072,1669.311537
622,1667.345247,1643.827389,1690.863104
623,1659.1157,1607.650358,1710.581042
624,1672.831017,1639.345884,1706.316149
625,1674.798497,1652.194126,1697.402868
626,1662.681433,1603.700286,1721.66258
627,1665.493449,1642.844404,1688.142494
628,1666.026244,1630.568007,1701.48448
629,1650.455766,1638.098166,1662.813367
630,1651.508502,1627.020055,1675.99695
631,1666.332703,1628.991991,1703.673415
632,1644.68956,1629.689026,1659.690094
633,1666.104814,1654.64598,1677.563648
634,1657.042683,1630.25808,1683.827286
635,1656.292166,1617.33505,1695.249282
636,1654.140335,1624.917371,1683.363299
637,1650.970471,1605.384129,1696.556813
638,1653.076303,1631.003656,1675.14895
639,1653.534735,1627.338799,1679.730672
640,1647.702417,1627.570096,1667.834738
641,1651.867424,1622.897666,1680.837182
642,1660.644495,1629.802472,1691.486518
643,1637.22487,1587.460022,1686.989719
644,1636.911183,1589.164216,1684.658151
645,1640.333907,1585.159782,1695.508032
646,1631.885323,1602.531003,1661.239642
647,1637.606326,1606.663543,1668.54911
648,1632.872968,1597.956342,1667.789593
649,1641.913411,1610.222742,1673.60408
650,1620.112332,1556.176951,1684.047714
651,1578.370747,1393.895585,1762.84591
652,1536.862457,1239.602066,1834.122848
653,1484.113396,1014.522428,1953.704363
654,1415.513065,773.0198189,2058.006312
655,1420.837632,798.2315252,2043.443739
656,1484.707092,1016.041704,1953.372479
657,1521.972713,1173.039987,1870.90544
658,1516.845251,1122.653605,1911.036896
659,1494.895863,1009.159457,1980.632268
660,1446.545235,910.6234536,1982.467016
661,1468.785468,937.0087658,2000.56217
662,1472.160947,989.6079204,1954.713973
663,1496.462356,1001.22464,1991.700071
664,1491.221668,1014.338442,1968.104894
665,1469.252202,1020.164114,1918.34029
666,1476.457005,1064.012439,1888.90157
667,1334.911382,783.5505559,1886.272207
668,1267.420308,563.7124399,1971.128176
669,1212.939766,444.5651965,1981.314335
670,1365.385281,851.5167517,1879.253811
671,1457.295924,1011.364001,1903.227848
672,1447.690733,933.5525613,1961.828905
673,1531.915787,1251.830905,1812.000669
674,1473.064755,1020.824221,1925.30529
675,1588.938882,1393.365245,1784.51252
676,1477.761546,1046.03625,1909.486843
677,1535.545214,1235.323824,1835.766604
678,1552.446046,1255.501879,1849.390212
679,1564.336076,1313.818898,1814.853253
680,1634.923154,1566.574898,1703.271411
681,1518.235149,1129.79784,1906.672458
682,1589.426863,1411.816565,1767.037161
683,1566.751015,1329.235386,1804.266643
684,1639.948448,1593.791929,1686.104967
685,1567.846489,1334.170126,1801.522852
686,1631.527031,1547.542735,1715.511327
687,1561.934232,1313.331367,1810.537096
688,1625.907082,1544.791738,1707.022425
689,1492.24528,1046.35136,1938.139201
690,1643.005132,1583.165394,1702.844869
691,1586.045011,1425.290844,1746.799179
692,1504.766554,1088.923596,1920.609512
693,1631.31388,1552.459066,1710.168695
694,1566.441483,1324.310364,1808.572601
695,1663.430188,1577.477535,1749.382841
696,1553.103607,1261.98334,1844.223875
697,1582.284091,1375.279465,1789.288718
698,1501.813232,1073.442307,1930.184157
699,1629.928944,1563.690273,1696.167616
700,1589.796555,1394.530606,1785.062504
701,1497.629279,1051.277468,1943.98109
702,1633.777602,1602.873855,1664.681348
703,1633.009833,1590.261926,1675.757739
704,1587.638716,1378.237636,1797.039797
705,1547.093522,1243.98171,1850.205334
706,1609.163915,1480.925034,1737.402797
707,1582.372833,1360.440588,1804.305078
708,1664.387884,1596.153919,1732.621848
709,1513.44041,1081.076573,1945.804247
710,1548.093655,1221.111561,1875.07575
711,1639.551542,1577.848665,1701.254419
712,1568.963699,1215.652182,1922.275217
713,1555.00076,1223.428132,1886.573387
714,1642.376527,1592.686703,1692.066352
715,1513.201085,1119.149855,1907.252315
716,1534.379246,1183.970552,1884.787939
717,1637.499326,1552.192172,1722.806479
718,1524.977867,1166.210451,1883.745284
719,1542.08672,1215.596765,1868.576674
720,1634.112413,1566.404381,1701.820445
721,1527.598867,1147.121982,1908.075752
722,1530.868971,1149.008083,1912.729859
723,1644.744818,1549.916995,1739.572641
724,1553.827993,1177.830846,1929.82514
725,1566.728089,1261.431053,1872.025126
726,1654.955421,1592.783236,1717.127607
727,1580.75767,1319.363108,1842.152231
728,1597.337463,1431.726816,1762.948111
729,1600.259143,1446.681473,1753.836814
730,1507.537315,1111.952111,1903.122519
731,1602.402882,1402.521516,1802.284249
732,1627.265131,1527.299495,1727.230768
733,1532.261319,1184.243927,1880.278711
734,1614.903709,1439.048114,1790.759304
735,1548.505558,1242.934903,1854.076213
736,1640.229201,1563.546413,1716.911989
737,1595.27437,1426.127013,1764.421727
738,1534.747379,1223.236062,1846.258695
739,1646.295628,1573.691369,1718.899888
740,1604.956297,1471.777471,1738.135123
741,1476.719906,905.7738805,2047.665931
742,1576.755235,1315.317116,1838.193355
743,1649.240434,1625.17812,1673.302748
744,1632.62926,1549.90049,1715.358031
745,1485.854689,969.9402271,2001.769151
746,1595.936732,1357.431946,1834.441519
747,1652.007195,1626.76678,1677.24761
748,1619.064691,1519.8793,1718.250082
749,1456.099509,855.7100938,2056.488925
750,1576.480717,1288.474774,1864.486661
751,1653.388969,1586.818617,1719.959322
752,1618.616318,1523.130896,1714.101739
753,1450.452725,884.9856227,2015.919828
754,1543.787122,1273.791465,1813.782778
755,1647.954115,1599.249826,1696.658405
756,1605.376691,1494.119601,1716.63378
757,1435.41016,856.5131743,2014.307146
758,1578.002431,1405.896853,1750.10801
759,1575.471515,1356.237985,1794.705045
760,1538.510732,1158.154903,1918.866562
761,1541.264526,1215.173908,1867.355143
762,1611.219774,1499.529448,1722.9101
763,1519.614493,1100.077984,1939.151001
764,1607.039085,1480.639245,1733.438924
765,1509.979959,1078.293075,1941.666843
766,1597.348367,1460.769756,1733.926979
767,1547.894533,1198.716099,1897.072966
768,1623.157925,1512.538923,1733.776927
769,1574.601519,1339.319254,1809.883784
770,1481.294624,985.2569975,1977.33225
771,1633.352913,1520.687556,1746.01827
772,1577.011491,1341.346787,1812.676196
773,1616.755892,1540.41591,1693.095875
774,1561.573292,1268.995312,1854.151272
775,1635.405121,1570.070667,1700.739575
776,1567.512005,1299.548232,1835.475777
777,1610.64652,1513.302877,1707.990164
778,1585.199194,1331.85047,1838.547919
779,1416.323086,767.2424461,2065.403726
780,1586.620743,1416.797953,1756.443533
781,1574.917426,1355.745377,1794.089474
782,1581.922296,1352.610334,1811.234258


==> data/uvp/UVP.csv <==
obj,viol
1486.2,0.07


==> data/uvp/UVP_R.csv <==
obj,viol
1494.4,0.0039

==> data/uvp/UVP_star.csv <==
obj,viol
1486.3,0.003

==> data/uvp/lag.csv <==
obj,viol
975.03,864.08

==> data/uvp/no_CP.csv <==
obj,viol
0,24238.40625

==> data/uvp/no_FW.csv <==
obj,viol
0,375289.625

==> data/uvp/no_UVP.csv <==
obj,viol
126.2,19676.6

==> data/uvp/no_alpha.csv <==
obj,viol
54.471588134765625,19999.755859375

==> data/uvp/pen.csv <==
obj,viol
1090.6,1643.12
